A framework for constrained static state estimation in unbalanced distribution networks

State estimation plays a key role in the transition from the passive to the active operation of distribution systems, as it allows to monitor these networks and, successively, to perform control actions. However, designing state estimators for distribution systems carries a significant amount of challenges. This is due to the physical complexity of the networks, e.g., phase unbalance, and limited measurements. Furthermore, the features of the distribution system present significant local variations, e.g., voltage level and number and type of customers, which makes it hard to design a "one-size-fits-all" state estimator. The present paper introduces a unifying framework that allows to easily implement and compare diverse unbalanced static state estimation models. This is achieved by formulating state estimation as a general constrained optimization problem. The advantages of this approach are described and supported by numerical illustration on a large set of distribution feeders. The framework is also implemented and made available open-source.

==> csv/case_study_1_clean.csv <==
ntw,fdr,solve_time,n_bus,termination_status,objective,criterion,rescaler,eq_model,linear_solver,tol,err_max,err_avg,seed
1,1,0.8998138904571533,118,LOCALLY_SOLVED,135.0225611076652,rwls,100.0,rACP,ma27,1.0e-5,0.0024405325643814813,0.0010964519024697608,2
1,2,0.43479204177856445,67,LOCALLY_SOLVED,77.82541656535838,rwls,100.0,rACP,ma27,1.0e-5,0.0024405287899824657,0.0010964473084490766,2
1,3,0.7944939136505127,82,LOCALLY_SOLVED,96.83186911034943,rwls,100.0,rACP,ma27,1.0e-5,0.0025092227053733485,0.0010938601293164981,2
1,4,1.6261250972747803,157,LOCALLY_SOLVED,182.68609233769263,rwls,100.0,rACP,ma27,1.0e-5,0.0024405413620334215,0.0010964514523398817,2
2,1,4.2827839851379395,364,LOCALLY_SOLVED,421.00180443681637,rwls,100.0,rACP,ma27,1.0e-5,0.0024405389221027196,0.0010964515181942176,2
2,2,3.780385971069336,283,LOCALLY_SOLVED,342.35566251658673,rwls,100.0,rACP,ma27,1.0e-5,0.0024405306597483634,0.0010964506588341226,2
2,3,3.3181490898132324,232,LOCALLY_SOLVED,270.8623746766259,rwls,100.0,rACP,ma27,1.0e-5,0.0024405386916583893,0.0010964507887574425,2
2,4,12.145209074020386,247,LOCALLY_SOLVED,278.00663165134415,rwls,100.0,rACP,ma27,1.0e-5,0.002440527861811148,0.0010964505135671763,2
2,5,0.2312459945678711,53,LOCALLY_SOLVED,58.7609150312722,rwls,100.0,rACP,ma27,1.0e-5,0.0024405174754253967,0.0010964505223728807,2
3,1,1.440842866897583,191,LOCALLY_SOLVED,227.9665995081386,rwls,100.0,rACP,ma27,1.0e-5,0.0024405214686640253,0.0010964510290771379,2
3,2,1.1785941123962402,141,LOCALLY_SOLVED,166.00429728531554,rwls,100.0,rACP,ma27,1.0e-5,0.0024405226611965425,0.0010964510880378377,2
3,3,1.769083023071289,208,LOCALLY_SOLVED,242.26545759979984,rwls,100.0,rACP,ma27,1.0e-5,0.0024405231111019887,0.001096451356101974,2
3,4,0.5644049644470215,79,LOCALLY_SOLVED,94.50772803389079,rwls,100.0,rACP,ma27,1.0e-5,0.002440520073360375,0.0010964509041992314,2
3,5,0.215440034866333,44,LOCALLY_SOLVED,53.994729192963376,rwls,100.0,rACP,ma27,1.0e-5,0.0024405161716143375,0.0010964510661566694,2
3,6,0.6713480949401855,103,LOCALLY_SOLVED,120.72419378089873,rwls,100.0,rACP,ma27,1.0e-5,0.0024405214368092842,0.001096451366257437,2
4,1,0.3220348358154297,54,LOCALLY_SOLVED,61.14359457381517,rwls,100.0,rACP,ma27,1.0e-5,0.002440528661495467,0.001096450616012448,2
4,2,0.18951797485351562,36,LOCALLY_SOLVED,42.07806678329965,rwls,100.0,rACP,ma27,1.0e-5,0.002440521809338403,0.0010964490516324856,2
4,3,0.19272398948669434,40,LOCALLY_SOLVED,44.461228967650285,rwls,100.0,rACP,ma27,1.0e-5,0.0024405212503098017,0.0010964506801641718,2
4,4,1.1266450881958008,180,LOCALLY_SOLVED,204.134443672372,rwls,100.0,rACP,ma27,1.0e-5,0.0024405251042300957,0.0010964517532305958,2
4,5,0.2703230381011963,45,LOCALLY_SOLVED,51.61041382169934,rwls,100.0,rACP,ma27,1.0e-5,0.002440524666622368,0.0010964508281359477,2
4,6,0.40372204780578613,60,LOCALLY_SOLVED,63.52709926669257,rwls,100.0,rACP,ma27,1.0e-5,0.002440523473300704,0.001096450086199677,2
5,1,0.04001307487487793,12,LOCALLY_SOLVED,13.479879803556031,rwls,100.0,rACP,ma27,1.0e-5,0.0024405158627631707,0.0010964511702880443,2
5,2,0.18543505668640137,40,LOCALLY_SOLVED,46.843950810553345,rwls,100.0,rACP,ma27,1.0e-5,0.002440527935211989,0.0010964527799394673,2
5,3,13.5190908908844,317,LOCALLY_SOLVED,375.71557537281086,rwls,100.0,rACP,ma27,1.0e-5,0.0024421908774603374,0.0010964230108103992,2
5,4,0.4258251190185547,65,LOCALLY_SOLVED,75.44308392218016,rwls,100.0,rACP,ma27,1.0e-5,0.002440526750436378,0.0010964501479182006,2
5,5,0.7228081226348877,104,LOCALLY_SOLVED,120.72377463611029,rwls,100.0,rACP,ma27,1.0e-5,0.0024405225864558844,0.0010964490606445781,2
5,6,0.18806791305541992,38,LOCALLY_SOLVED,44.4618550376293,rwls,100.0,rACP,ma27,1.0e-5,0.002440545348611378,0.0010964533719422568,2
5,7,0.2557401657104492,48,LOCALLY_SOLVED,58.76021664332136,rwls,100.0,rACP,ma27,1.0e-5,0.0024405247505243644,0.0010964511954097483,2
5,8,0.6388230323791504,84,LOCALLY_SOLVED,94.50863844244718,rwls,100.0,rACP,ma27,1.0e-5,0.0024405305843155922,0.0010964510211109416,2
6,1,1.4085891246795654,201,LOCALLY_SOLVED,282.77956867446255,rwls,100.0,rACP,ma27,1.0e-5,0.0024405279444321692,0.001096451678833826,2
6,2,0.5386369228363037,89,LOCALLY_SOLVED,132.63790238157497,rwls,100.0,rACP,ma27,1.0e-5,0.002440523048658161,0.0010964512317291784,2
7,1,2.9216818809509277,139,LOCALLY_SOLVED,173.15296132347268,rwls,100.0,rACP,ma27,1.0e-5,0.0024405213476728083,0.0010964515206061398,2
7,2,1.032595157623291,121,LOCALLY_SOLVED,142.17194990778333,rwls,100.0,rACP,ma27,1.0e-5,0.0024405225692414323,0.0010964463923516788,2
7,3,0.7803881168365479,107,LOCALLY_SOLVED,123.1057015485928,rwls,100.0,rACP,ma27,1.0e-5,0.0024405243848135694,0.0010964519723123103,2
7,4,32.05867385864258,358,LOCALLY_SOLVED,447.2050062795638,rwls,100.0,rACP,ma27,1.0e-5,0.00244054495163859,0.0010964511983762866,2
7,5,2.9265809059143066,127,LOCALLY_SOLVED,149.3211844784598,rwls,100.0,rACP,ma27,1.0e-5,0.002449743389141723,0.0010964746059595682,2
7,6,0.14594388008117676,29,LOCALLY_SOLVED,58.76004899237473,rwls,100.0,rACP,ma27,1.0e-5,0.0024405200362136448,0.001096451054651708,2
7,7,0.20173001289367676,39,LOCALLY_SOLVED,56.37749337680274,rwls,100.0,rACP,ma27,1.0e-5,0.002440522960190483,0.0010964502764952047,2
9,1,1.1510069370269775,172,LOCALLY_SOLVED,206.517629400803,rwls,100.0,rACP,ma27,1.0e-5,0.0024405278472272585,0.0010964528319950997,2
9,2,0.12883901596069336,25,LOCALLY_SOLVED,53.99418226147452,rwls,100.0,rACP,ma27,1.0e-5,0.002440527071339016,0.0010964562562378463,2
9,3,0.11277294158935547,24,LOCALLY_SOLVED,51.611060819077565,rwls,100.0,rACP,ma27,1.0e-5,0.0024405271505985038,0.0010964624329665796,2
9,4,0.11544299125671387,25,LOCALLY_SOLVED,53.99418706143777,rwls,100.0,rACP,ma27,1.0e-5,0.0024405270230705156,0.001096454031721706,2
9,5,4.481900930404663,252,LOCALLY_SOLVED,299.460343693262,rwls,100.0,rACP,ma27,1.0e-5,0.002440580701954298,0.001096449531710523,2
9,6,0.15162992477416992,27,LOCALLY_SOLVED,56.37749506495575,rwls,100.0,rACP,ma27,1.0e-5,0.0024405270008034385,0.0010965133216069515,2
10,1,0.12354302406311035,30,LOCALLY_SOLVED,53.99437249659145,rwls,100.0,rACP,ma27,1.0e-5,0.002440525505266633,0.0010964506371824395,2
10,2,0.06439590454101562,16,LOCALLY_SOLVED,15.409019675402178,rwls,100.0,rACP,ma27,1.0e-5,0.004176823501756299,0.0010815370278289549,2
10,3,0.1803278923034668,46,LOCALLY_SOLVED,39.69499680681706,rwls,100.0,rACP,ma27,1.0e-5,0.002440562742315633,0.0010964450469437715,2
10,4,0.07129383087158203,23,LOCALLY_SOLVED,20.629566361246873,rwls,100.0,rACP,ma27,1.0e-5,0.0024405234004287735,0.0010964512721190294,2
10,5,0.08051109313964844,24,LOCALLY_SOLVED,30.162248753115563,rwls,100.0,rACP,ma27,1.0e-5,0.0024405189334160138,0.0010964511219376189,2
10,6,0.06060910224914551,19,LOCALLY_SOLVED,15.863060548826,rwls,100.0,rACP,ma27,1.0e-5,0.002440519177270284,0.0010964504924700386,2
11,1,0.26192808151245117,42,LOCALLY_SOLVED,77.82569405585113,rwls,100.0,rACP,ma27,1.0e-5,0.0024405452395430682,0.0010964502395882224,2
11,2,0.03897404670715332,10,LOCALLY_SOLVED,11.096663364536127,rwls,100.0,rACP,ma27,1.0e-5,0.002440520203198071,0.001096450025366343,2
11,3,0.35759997367858887,65,LOCALLY_SOLVED,82.59257603541565,rwls,100.0,rACP,ma27,1.0e-5,0.002440526492652806,0.0010964514121501062,2
11,4,1.2074389457702637,114,LOCALLY_SOLVED,149.26206284522632,rwls,100.0,rACP,ma27,1.0e-5,0.0028495562240806738,0.0010981818367712414,2
11,5,1.1578121185302734,157,LOCALLY_SOLVED,208.89854836074687,rwls,100.0,rACP,ma27,1.0e-5,0.0024405477831275224,0.0010964515095548417,2
12,1,4.369469881057739,247,LOCALLY_SOLVED,377.772192357568,rwls,100.0,rACP,ma27,1.0e-5,0.002452858936448088,0.0010928364285582516,2
12,2,2.003427028656006,167,LOCALLY_SOLVED,201.75066923311886,rwls,100.0,rACP,ma27,1.0e-5,0.00244056050509478,0.0010964510980598992,2
12,3,2.50764799118042,153,LOCALLY_SOLVED,226.85461485243317,rwls,100.0,rACP,ma27,1.0e-5,0.004325606508833735,0.0011037083338610006,2
13,1,0.8041810989379883,89,LOCALLY_SOLVED,113.38204184503833,rwls,100.0,rACP,ma27,1.0e-5,0.002443971612233309,0.0010741137596244745,2
13,2,0.5287549495697021,82,LOCALLY_SOLVED,92.12530273474815,rwls,100.0,rACP,ma27,1.0e-5,0.002440531937820234,0.001096448158587955,2
13,3,0.03512001037597656,10,LOCALLY_SOLVED,8.678516390759505,rwls,100.0,rACP,ma27,1.0e-5,0.002440518932735225,0.0010964485023859493,2
13,4,3.100008010864258,182,LOCALLY_SOLVED,7667.895549559043,rwls,100.0,rACP,ma27,1.0e-5,0.08260779863380074,0.022896772604031924,2
15,1,1.8208808898925781,167,LOCALLY_SOLVED,187.37808786476432,rwls,100.0,rACP,ma27,1.0e-5,0.0026880945006295676,0.001094642443015054,2
15,2,2.4560670852661133,200,LOCALLY_SOLVED,258.9479233196179,rwls,100.0,rACP,ma27,1.0e-5,0.00244052641416026,0.0010964512758352828,2
15,3,3.5313820838928223,306,LOCALLY_SOLVED,406.70048293114763,rwls,100.0,rACP,ma27,1.0e-5,0.002440633873670217,0.0010964505608605608,2
15,4,2.606735944747925,260,LOCALLY_SOLVED,332.8240030928767,rwls,100.0,rACP,ma27,1.0e-5,0.0024405458862508667,0.0010964487064751749,2
15,5,0.22102904319763184,49,LOCALLY_SOLVED,58.761150804580765,rwls,100.0,rACP,ma27,1.0e-5,0.002440521658095385,0.00109645165609619,2
15,6,0.7240250110626221,120,LOCALLY_SOLVED,166.00347336020855,rwls,100.0,rACP,ma27,1.0e-5,0.0024405201120816233,0.0010964513152251399,2
15,7,0.6104528903961182,100,LOCALLY_SOLVED,132.63981134162398,rwls,100.0,rACP,ma27,1.0e-5,0.0024405178459345755,0.001096451186199708,2
16,1,0.7167258262634277,76,LOCALLY_SOLVED,96.56524575743123,rwls,100.0,rACP,ma27,1.0e-5,0.005763194830071816,0.001110553271587058,2
16,2,1.1794350147247314,150,LOCALLY_SOLVED,177.91880335730525,rwls,100.0,rACP,ma27,1.0e-5,0.0024405913253402467,0.0010964480447070279,2
16,3,1.1142771244049072,142,LOCALLY_SOLVED,166.00360350702184,rwls,100.0,rACP,ma27,1.0e-5,0.0024410200152507056,0.0010964429575640589,2
16,4,0.839838981628418,127,LOCALLY_SOLVED,142.1711666381518,rwls,100.0,rACP,ma27,1.0e-5,0.0024405189394689497,0.0010964512644120196,2
17,1,12.81363296508789,378,LOCALLY_SOLVED,451.97769998648636,rwls,100.0,rACP,ma27,1.0e-5,0.0024407122326166597,0.001096449487237208,2
17,2,0.05975008010864258,19,LOCALLY_SOLVED,23.01270229647787,rwls,100.0,rACP,ma27,1.0e-5,0.0024405240209657286,0.0010964506627835992,2
17,3,1.73124098777771,157,LOCALLY_SOLVED,189.83404024829707,rwls,100.0,rACP,ma27,1.0e-5,0.0024405614127120945,0.0010964484003801644,2
17,4,5.298492908477783,215,LOCALLY_SOLVED,256.5628453825125,rwls,100.0,rACP,ma27,1.0e-5,0.0024405586452902472,0.0010964512520319795,2
17,5,2.9756948947906494,316,LOCALLY_SOLVED,382.87146494037916,rwls,100.0,rACP,ma27,1.0e-5,0.0024405560575029295,0.0010964513517024515,2
17,6,8.91356611251831,438,LOCALLY_SOLVED,535.3916718409668,rwls,100.0,rACP,ma27,1.0e-5,0.0024406142613095927,0.0010964510071903933,2
17,7,17.24403691291809,221,LOCALLY_SOLVED,292.3050176250731,rwls,100.0,rACP,ma27,1.0e-5,0.0024406582908726993,0.0010964512790798497,2
18,1,0.6713471412658691,106,LOCALLY_SOLVED,137.40424051524468,rwls,100.0,rACP,ma27,1.0e-5,0.0024405295813325623,0.0010964025874570747,2
18,2,0.19283699989318848,53,LOCALLY_SOLVED,61.14307902860691,rwls,100.0,rACP,ma27,1.0e-5,0.002440542622427877,0.0010964513806778105,2
18,3,0.9875271320343018,110,LOCALLY_SOLVED,125.48878192924455,rwls,100.0,rACP,ma27,1.0e-5,0.0024405602925337,0.0010964447712563778,2
18,4,0.3782191276550293,74,LOCALLY_SOLVED,84.97487851207603,rwls,100.0,rACP,ma27,1.0e-5,0.002440521427160336,0.001096451419979353,2
18,5,0.6430850028991699,88,LOCALLY_SOLVED,104.0400276798117,rwls,100.0,rACP,ma27,1.0e-5,0.0024405411269254884,0.0010964513812360935,2
18,6,0.21030211448669434,46,LOCALLY_SOLVED,56.3768113891852,rwls,100.0,rACP,ma27,1.0e-5,0.0024405279470778307,0.001096451893466678,2
18,7,0.30262207984924316,58,LOCALLY_SOLVED,70.67649712908185,rwls,100.0,rACP,ma27,1.0e-5,0.0024405260479392066,0.0010964511099168103,2
18,8,0.25153684616088867,48,LOCALLY_SOLVED,53.993760275548155,rwls,100.0,rACP,ma27,1.0e-5,0.00244052211215795,0.001096450712842401,2
18,9,0.8178942203521729,98,LOCALLY_SOLVED,123.10589213753512,rwls,100.0,rACP,ma27,1.0e-5,0.0024405372719755736,0.0010964510876072821,2
19,1,0.8647439479827881,111,LOCALLY_SOLVED,123.1060436155627,rwls,100.0,rACP,ma27,1.0e-5,0.0024405404070191317,0.0010964570412157141,2
19,2,4.151317834854126,214,LOCALLY_SOLVED,268.4784967837766,rwls,100.0,rACP,ma27,1.0e-5,0.002440538893914601,0.0010964379640620492,2
19,3,3.9127650260925293,138,LOCALLY_SOLVED,158.85414188881273,rwls,100.0,rACP,ma27,1.0e-5,0.002440555130163835,0.0010964445429712444,2
19,4,1.3327200412750244,111,LOCALLY_SOLVED,132.33014029974154,rwls,100.0,rACP,ma27,1.0e-5,0.002448634870152233,0.0010928506288507102,2
19,5,19.97718906402588,149,LOCALLY_SOLVED,177.91893407467106,rwls,100.0,rACP,ma27,1.0e-5,0.0024405230906547892,0.0010964502958061664,2
20,1,0.12397289276123047,29,LOCALLY_SOLVED,63.527066178656185,rwls,100.0,rACP,ma27,1.0e-5,0.00244052506659842,0.0010964524544413497,2
20,2,0.2691478729248047,56,LOCALLY_SOLVED,65.90996108375508,rwls,100.0,rACP,ma27,1.0e-5,0.0024405228624293507,0.0010964500785032828,2
20,3,0.6503889560699463,94,LOCALLY_SOLVED,144.55803740117776,rwls,100.0,rACP,ma27,1.0e-5,0.0024405232479076666,0.001096451072397467,2
20,4,0.15531706809997559,32,LOCALLY_SOLVED,73.05986454464384,rwls,100.0,rACP,ma27,1.0e-5,0.0024405268382743373,0.001096569194038358,2
20,5,0.14804315567016602,26,LOCALLY_SOLVED,58.70502325338523,rwls,100.0,rACP,ma27,1.0e-5,0.0024661757200910017,0.0011148714058716912,2
21,1,0.2527468204498291,51,LOCALLY_SOLVED,56.37746455345367,rwls,100.0,rACP,ma27,1.0e-5,0.0024405219891319163,0.0010964513177329697,2
21,2,0.25714707374572754,50,LOCALLY_SOLVED,58.760272902062574,rwls,100.0,rACP,ma27,1.0e-5,0.0024405209554594354,0.0010964497771663432,2
21,3,0.9674150943756104,132,LOCALLY_SOLVED,163.62122538868107,rwls,100.0,rACP,ma27,1.0e-5,0.002440575793034583,0.0010964553415382492,2
21,4,0.22517085075378418,42,LOCALLY_SOLVED,46.84445943791649,rwls,100.0,rACP,ma27,1.0e-5,0.0024405272738372563,0.0010964505421819423,2
21,5,0.2868919372558594,62,LOCALLY_SOLVED,68.29331124461643,rwls,100.0,rACP,ma27,1.0e-5,0.0024405224544739035,0.0010964502526070808,2
22,1,0.3755340576171875,60,LOCALLY_SOLVED,77.82622819057873,rwls,100.0,rACP,ma27,1.0e-5,0.0024405227072639146,0.0010964512249672634,2
22,2,0.1218259334564209,29,LOCALLY_SOLVED,34.92849610287379,rwls,100.0,rACP,ma27,1.0e-5,0.0024405174482688974,0.0010964510727401724,2
22,3,1.081115961074829,100,LOCALLY_SOLVED,118.34043867622192,rwls,100.0,rACP,ma27,1.0e-5,0.0024407529529957284,0.0010964531896383407,2
22,4,0.3135559558868408,56,LOCALLY_SOLVED,65.90985671299988,rwls,100.0,rACP,ma27,1.0e-5,0.0024405208643814014,0.0010964503171745658,2
22,5,0.3890259265899658,63,LOCALLY_SOLVED,73.06055887981063,rwls,100.0,rACP,ma27,1.0e-5,0.0024405221362528984,0.0010964511131761887,2
22,6,0.45782899856567383,78,LOCALLY_SOLVED,92.12456056045589,rwls,100.0,rACP,ma27,1.0e-5,0.0024405178468192013,0.0010964512203486508,2
23,1,1.775658130645752,195,LOCALLY_SOLVED,268.4787603820685,rwls,100.0,rACP,ma27,1.0e-5,0.002440538585929408,0.0010964496942571988,2
23,2,0.5893118381500244,100,LOCALLY_SOLVED,113.57413473772883,rwls,100.0,rACP,ma27,1.0e-5,0.002440532492179903,0.001096451877096513,2
23,3,0.025804996490478516,6,LOCALLY_SOLVED,8.678511132493023,rwls,100.0,rACP,ma27,1.0e-5,0.002440523135336159,0.0010964347790403549,2
23,4,1.1293399333953857,153,LOCALLY_SOLVED,216.04931361804327,rwls,100.0,rACP,ma27,1.0e-5,0.002440610364200735,0.0010964412411337062,2
23,5,0.6981070041656494,84,LOCALLY_SOLVED,106.4230451972514,rwls,100.0,rACP,ma27,1.0e-5,0.0024405422154920586,0.0010964458417304747,2
25,1,0.09865403175354004,26,LOCALLY_SOLVED,30.162585882288234,rwls,100.0,rACP,ma27,1.0e-5,0.0024405253483008593,0.0010964520513187497,2
25,2,0.24446797370910645,40,LOCALLY_SOLVED,46.84409473547749,rwls,100.0,rACP,ma27,1.0e-5,0.0024417953372490864,0.0010962834291613432,2
25,3,0.12308287620544434,29,LOCALLY_SOLVED,34.928568353529,rwls,100.0,rACP,ma27,1.0e-5,0.0024405219229655106,0.001096450983810485,2
1,1,0.7795538902282715,118,LOCALLY_SOLVED,135.0225611076652,rwlav,100.0,rACP,ma27,1.0e-5,0.0024405325643814813,0.0010964519024697608,2
1,2,0.29804396629333496,67,LOCALLY_SOLVED,77.82541656535838,rwlav,100.0,rACP,ma27,1.0e-5,0.0024405287899824657,0.0010964473084490766,2
1,3,0.5893290042877197,82,LOCALLY_SOLVED,96.83186911034943,rwlav,100.0,rACP,ma27,1.0e-5,0.0025092227053733485,0.0010938601293164981,2
1,4,1.5300099849700928,157,LOCALLY_SOLVED,182.68609233769263,rwlav,100.0,rACP,ma27,1.0e-5,0.0024405413620334215,0.0010964514523398817,2
2,1,4.322121858596802,364,LOCALLY_SOLVED,421.00180443681637,rwlav,100.0,rACP,ma27,1.0e-5,0.0024405389221027196,0.0010964515181942176,2
2,2,3.686264991760254,283,LOCALLY_SOLVED,342.35566251658673,rwlav,100.0,rACP,ma27,1.0e-5,0.0024405306597483634,0.0010964506588341226,2
2,3,3.2628209590911865,232,LOCALLY_SOLVED,270.8623746766259,rwlav,100.0,rACP,ma27,1.0e-5,0.0024405386916583893,0.0010964507887574425,2
2,4,11.7760591506958,247,LOCALLY_SOLVED,278.00663165134415,rwlav,100.0,rACP,ma27,1.0e-5,0.002440527861811148,0.0010964505135671763,2
2,5,0.1949460506439209,53,LOCALLY_SOLVED,58.7609150312722,rwlav,100.0,rACP,ma27,1.0e-5,0.0024405174754253967,0.0010964505223728807,2
3,1,1.3649711608886719,191,LOCALLY_SOLVED,227.9665995081386,rwlav,100.0,rACP,ma27,1.0e-5,0.0024405214686640253,0.0010964510290771379,2
3,2,1.0430080890655518,141,LOCALLY_SOLVED,166.00429728531554,rwlav,100.0,rACP,ma27,1.0e-5,0.0024405226611965425,0.0010964510880378377,2
3,3,1.6990299224853516,208,LOCALLY_SOLVED,242.26545759979984,rwlav,100.0,rACP,ma27,1.0e-5,0.0024405231111019887,0.001096451356101974,2
3,4,0.4027230739593506,79,LOCALLY_SOLVED,94.50772803389079,rwlav,100.0,rACP,ma27,1.0e-5,0.002440520073360375,0.0010964509041992314,2
3,5,0.1378030776977539,44,LOCALLY_SOLVED,53.994729192963376,rwlav,100.0,rACP,ma27,1.0e-5,0.0024405161716143375,0.0010964510661566694,2
3,6,0.5329830646514893,103,LOCALLY_SOLVED,120.72419378089873,rwlav,100.0,rACP,ma27,1.0e-5,0.0024405214368092842,0.001096451366257437,2
4,1,0.22339105606079102,54,LOCALLY_SOLVED,61.14359457381517,rwlav,100.0,rACP,ma27,1.0e-5,0.002440528661495467,0.001096450616012448,2
4,2,0.13910794258117676,36,LOCALLY_SOLVED,42.07806678329965,rwlav,100.0,rACP,ma27,1.0e-5,0.002440521809338403,0.0010964490516324856,2
4,3,0.1327650547027588,40,LOCALLY_SOLVED,44.461228967650285,rwlav,100.0,rACP,ma27,1.0e-5,0.0024405212503098017,0.0010964506801641718,2
4,4,1.0502769947052002,180,LOCALLY_SOLVED,204.134443672372,rwlav,100.0,rACP,ma27,1.0e-5,0.0024405251042300957,0.0010964517532305958,2
4,5,0.1723649501800537,45,LOCALLY_SOLVED,51.61041382169934,rwlav,100.0,rACP,ma27,1.0e-5,0.002440524666622368,0.0010964508281359477,2
4,6,0.2489640712738037,60,LOCALLY_SOLVED,63.52709926669257,rwlav,100.0,rACP,ma27,1.0e-5,0.002440523473300704,0.001096450086199677,2
5,1,0.03980898857116699,12,LOCALLY_SOLVED,13.479879803556031,rwlav,100.0,rACP,ma27,1.0e-5,0.0024405158627631707,0.0010964511702880443,2
5,2,0.1333460807800293,40,LOCALLY_SOLVED,46.843950810553345,rwlav,100.0,rACP,ma27,1.0e-5,0.002440527935211989,0.0010964527799394673,2
5,3,13.088013887405396,317,LOCALLY_SOLVED,375.71557537281086,rwlav,100.0,rACP,ma27,1.0e-5,0.0024421908774603374,0.0010964230108103992,2
5,4,0.2994880676269531,65,LOCALLY_SOLVED,75.44308392218016,rwlav,100.0,rACP,ma27,1.0e-5,0.002440526750436378,0.0010964501479182006,2
5,5,0.5868279933929443,104,LOCALLY_SOLVED,120.72377463611029,rwlav,100.0,rACP,ma27,1.0e-5,0.0024405225864558844,0.0010964490606445781,2
5,6,0.15445399284362793,38,LOCALLY_SOLVED,44.4618550376293,rwlav,100.0,rACP,ma27,1.0e-5,0.002440545348611378,0.0010964533719422568,2
5,7,0.17443013191223145,48,LOCALLY_SOLVED,58.76021664332136,rwlav,100.0,rACP,ma27,1.0e-5,0.0024405247505243644,0.0010964511954097483,2
5,8,0.45680904388427734,84,LOCALLY_SOLVED,94.50863844244718,rwlav,100.0,rACP,ma27,1.0e-5,0.0024405305843155922,0.0010964510211109416,2
6,1,1.3945341110229492,201,LOCALLY_SOLVED,282.77956867446255,rwlav,100.0,rACP,ma27,1.0e-5,0.0024405279444321692,0.001096451678833826,2
6,2,0.5662930011749268,89,LOCALLY_SOLVED,132.63790238157497,rwlav,100.0,rACP,ma27,1.0e-5,0.002440523048658161,0.0010964512317291784,2
7,1,2.7019340991973877,139,LOCALLY_SOLVED,173.15296132347268,rwlav,100.0,rACP,ma27,1.0e-5,0.0024405213476728083,0.0010964515206061398,2
7,2,0.9261279106140137,121,LOCALLY_SOLVED,142.17194990778333,rwlav,100.0,rACP,ma27,1.0e-5,0.0024405225692414323,0.0010964463923516788,2
7,3,0.5974709987640381,107,LOCALLY_SOLVED,123.1057015485928,rwlav,100.0,rACP,ma27,1.0e-5,0.0024405243848135694,0.0010964519723123103,2
7,4,32.512463092803955,358,LOCALLY_SOLVED,447.2050062795638,rwlav,100.0,rACP,ma27,1.0e-5,0.00244054495163859,0.0010964511983762866,2
7,5,2.5506479740142822,127,LOCALLY_SOLVED,149.3211844784598,rwlav,100.0,rACP,ma27,1.0e-5,0.002449743389141723,0.0010964746059595682,2
7,6,0.10135698318481445,29,LOCALLY_SOLVED,58.76004899237473,rwlav,100.0,rACP,ma27,1.0e-5,0.0024405200362136448,0.001096451054651708,2
7,7,0.13477587699890137,39,LOCALLY_SOLVED,56.37749337680274,rwlav,100.0,rACP,ma27,1.0e-5,0.002440522960190483,0.0010964502764952047,2
9,1,1.081531047821045,172,LOCALLY_SOLVED,206.517629400803,rwlav,100.0,rACP,ma27,1.0e-5,0.0024405278472272585,0.0010964528319950997,2
9,2,0.10586810111999512,25,LOCALLY_SOLVED,53.99418226147452,rwlav,100.0,rACP,ma27,1.0e-5,0.002440527071339016,0.0010964562562378463,2
9,3,0.09807682037353516,24,LOCALLY_SOLVED,51.611060819077565,rwlav,100.0,rACP,ma27,1.0e-5,0.0024405271505985038,0.0010964624329665796,2
9,4,0.10448098182678223,25,LOCALLY_SOLVED,53.99418706143777,rwlav,100.0,rACP,ma27,1.0e-5,0.0024405270230705156,0.001096454031721706,2
9,5,4.337913990020752,252,LOCALLY_SOLVED,299.460343693262,rwlav,100.0,rACP,ma27,1.0e-5,0.002440580701954298,0.001096449531710523,2
9,6,0.13222193717956543,27,LOCALLY_SOLVED,56.37749506495575,rwlav,100.0,rACP,ma27,1.0e-5,0.0024405270008034385,0.0010965133216069515,2
10,1,0.1145620346069336,30,LOCALLY_SOLVED,53.99437249659145,rwlav,100.0,rACP,ma27,1.0e-5,0.002440525505266633,0.0010964506371824395,2
10,2,0.06388711929321289,16,LOCALLY_SOLVED,15.409019675402178,rwlav,100.0,rACP,ma27,1.0e-5,0.004176823501756299,0.0010815370278289549,2
10,3,0.1543591022491455,46,LOCALLY_SOLVED,39.69499680681706,rwlav,100.0,rACP,ma27,1.0e-5,0.002440562742315633,0.0010964450469437715,2
10,4,0.06525516510009766,23,LOCALLY_SOLVED,20.629566361246873,rwlav,100.0,rACP,ma27,1.0e-5,0.0024405234004287735,0.0010964512721190294,2
10,5,0.07518696784973145,24,LOCALLY_SOLVED,30.162248753115563,rwlav,100.0,rACP,ma27,1.0e-5,0.0024405189334160138,0.0010964511219376189,2
10,6,0.059175968170166016,19,LOCALLY_SOLVED,15.863060548826,rwlav,100.0,rACP,ma27,1.0e-5,0.002440519177270284,0.0010964504924700386,2
11,1,0.18853092193603516,42,LOCALLY_SOLVED,77.82569405585113,rwlav,100.0,rACP,ma27,1.0e-5,0.0024405452395430682,0.0010964502395882224,2
11,2,0.038350820541381836,10,LOCALLY_SOLVED,11.096663364536127,rwlav,100.0,rACP,ma27,1.0e-5,0.002440520203198071,0.001096450025366343,2
11,3,0.25238609313964844,65,LOCALLY_SOLVED,82.59257603541565,rwlav,100.0,rACP,ma27,1.0e-5,0.002440526492652806,0.0010964514121501062,2
11,4,1.0754990577697754,114,LOCALLY_SOLVED,149.26206284522632,rwlav,100.0,rACP,ma27,1.0e-5,0.0028495562240806738,0.0010981818367712414,2
11,5,1.109334945678711,157,LOCALLY_SOLVED,208.89854836074687,rwlav,100.0,rACP,ma27,1.0e-5,0.0024405477831275224,0.0010964515095548417,2
12,1,4.250702857971191,247,LOCALLY_SOLVED,377.772192357568,rwlav,100.0,rACP,ma27,1.0e-5,0.002452858936448088,0.0010928364285582516,2
12,2,1.8862619400024414,167,LOCALLY_SOLVED,201.75066923311886,rwlav,100.0,rACP,ma27,1.0e-5,0.00244056050509478,0.0010964510980598992,2
12,3,2.344507932662964,153,LOCALLY_SOLVED,226.85461485243317,rwlav,100.0,rACP,ma27,1.0e-5,0.004325606508833735,0.0011037083338610006,2
13,1,0.6195759773254395,89,LOCALLY_SOLVED,113.38204184503833,rwlav,100.0,rACP,ma27,1.0e-5,0.002443971612233309,0.0010741137596244745,2
13,2,0.38890814781188965,82,LOCALLY_SOLVED,92.12530273474815,rwlav,100.0,rACP,ma27,1.0e-5,0.002440531937820234,0.001096448158587955,2
13,3,0.035932064056396484,10,LOCALLY_SOLVED,8.678516390759505,rwlav,100.0,rACP,ma27,1.0e-5,0.002440518932735225,0.0010964485023859493,2
13,4,3.131164073944092,182,LOCALLY_SOLVED,7667.895549559043,rwlav,100.0,rACP,ma27,1.0e-5,0.08260779863380074,0.022896772604031924,2
15,1,1.712209939956665,167,LOCALLY_SOLVED,187.37808786476432,rwlav,100.0,rACP,ma27,1.0e-5,0.0026880945006295676,0.001094642443015054,2
15,2,2.3995230197906494,200,LOCALLY_SOLVED,258.9479233196179,rwlav,100.0,rACP,ma27,1.0e-5,0.00244052641416026,0.0010964512758352828,2
15,3,3.489635944366455,306,LOCALLY_SOLVED,406.70048293114763,rwlav,100.0,rACP,ma27,1.0e-5,0.002440633873670217,0.0010964505608605608,2
15,4,2.6164889335632324,260,LOCALLY_SOLVED,332.8240030928767,rwlav,100.0,rACP,ma27,1.0e-5,0.0024405458862508667,0.0010964487064751749,2
15,5,0.1657249927520752,49,LOCALLY_SOLVED,58.761150804580765,rwlav,100.0,rACP,ma27,1.0e-5,0.002440521658095385,0.00109645165609619,2
15,6,0.633599042892456,120,LOCALLY_SOLVED,166.00347336020855,rwlav,100.0,rACP,ma27,1.0e-5,0.0024405201120816233,0.0010964513152251399,2
15,7,0.49436497688293457,100,LOCALLY_SOLVED,132.63981134162398,rwlav,100.0,rACP,ma27,1.0e-5,0.0024405178459345755,0.001096451186199708,2
16,1,0.5304388999938965,76,LOCALLY_SOLVED,96.56524575743123,rwlav,100.0,rACP,ma27,1.0e-5,0.005763194830071816,0.001110553271587058,2
16,2,1.1256470680236816,150,LOCALLY_SOLVED,177.91880335730525,rwlav,100.0,rACP,ma27,1.0e-5,0.0024405913253402467,0.0010964480447070279,2
16,3,1.0172648429870605,142,LOCALLY_SOLVED,166.00360350702184,rwlav,100.0,rACP,ma27,1.0e-5,0.0024410200152507056,0.0010964429575640589,2
16,4,0.7294108867645264,127,LOCALLY_SOLVED,142.1711666381518,rwlav,100.0,rACP,ma27,1.0e-5,0.0024405189394689497,0.0010964512644120196,2
17,1,13.151780843734741,378,LOCALLY_SOLVED,451.97769998648636,rwlav,100.0,rACP,ma27,1.0e-5,0.0024407122326166597,0.001096449487237208,2
17,2,0.06448602676391602,19,LOCALLY_SOLVED,23.01270229647787,rwlav,100.0,rACP,ma27,1.0e-5,0.0024405240209657286,0.0010964506627835992,2
17,3,1.5909268856048584,157,LOCALLY_SOLVED,189.83404024829707,rwlav,100.0,rACP,ma27,1.0e-5,0.0024405614127120945,0.0010964484003801644,2
17,4,5.043529033660889,215,LOCALLY_SOLVED,256.5628453825125,rwlav,100.0,rACP,ma27,1.0e-5,0.0024405586452902472,0.0010964512520319795,2
17,5,2.982564926147461,316,LOCALLY_SOLVED,382.87146494037916,rwlav,100.0,rACP,ma27,1.0e-5,0.0024405560575029295,0.0010964513517024515,2
17,6,8.809294939041138,438,LOCALLY_SOLVED,535.3916718409668,rwlav,100.0,rACP,ma27,1.0e-5,0.0024406142613095927,0.0010964510071903933,2
17,7,16.653547048568726,221,LOCALLY_SOLVED,292.3050176250731,rwlav,100.0,rACP,ma27,1.0e-5,0.0024406582908726993,0.0010964512790798497,2
18,1,0.6459591388702393,106,LOCALLY_SOLVED,137.40424051524468,rwlav,100.0,rACP,ma27,1.0e-5,0.0024405295813325623,0.0010964025874570747,2
18,2,0.18781304359436035,53,LOCALLY_SOLVED,61.14307902860691,rwlav,100.0,rACP,ma27,1.0e-5,0.002440542622427877,0.0010964513806778105,2
18,3,0.8391001224517822,110,LOCALLY_SOLVED,125.48878192924455,rwlav,100.0,rACP,ma27,1.0e-5,0.0024405602925337,0.0010964447712563778,2
18,4,0.26030397415161133,74,LOCALLY_SOLVED,84.97487851207603,rwlav,100.0,rACP,ma27,1.0e-5,0.002440521427160336,0.001096451419979353,2
18,5,0.48432111740112305,88,LOCALLY_SOLVED,104.0400276798117,rwlav,100.0,rACP,ma27,1.0e-5,0.0024405411269254884,0.0010964513812360935,2
18,6,0.1472480297088623,46,LOCALLY_SOLVED,56.3768113891852,rwlav,100.0,rACP,ma27,1.0e-5,0.0024405279470778307,0.001096451893466678,2
18,7,0.2126939296722412,58,LOCALLY_SOLVED,70.67649712908185,rwlav,100.0,rACP,ma27,1.0e-5,0.0024405260479392066,0.0010964511099168103,2
18,8,0.15557503700256348,48,LOCALLY_SOLVED,53.993760275548155,rwlav,100.0,rACP,ma27,1.0e-5,0.00244052211215795,0.001096450712842401,2
18,9,0.6996278762817383,98,LOCALLY_SOLVED,123.10589213753512,rwlav,100.0,rACP,ma27,1.0e-5,0.0024405372719755736,0.0010964510876072821,2
19,1,0.7276208400726318,111,LOCALLY_SOLVED,123.1060436155627,rwlav,100.0,rACP,ma27,1.0e-5,0.0024405404070191317,0.0010964570412157141,2
19,2,3.871919870376587,214,LOCALLY_SOLVED,268.4784967837766,rwlav,100.0,rACP,ma27,1.0e-5,0.002440538893914601,0.0010964379640620492,2
19,3,3.4401159286499023,138,LOCALLY_SOLVED,158.85414188881273,rwlav,100.0,rACP,ma27,1.0e-5,0.002440555130163835,0.0010964445429712444,2
19,4,1.0672121047973633,111,LOCALLY_SOLVED,132.33014029974154,rwlav,100.0,rACP,ma27,1.0e-5,0.002448634870152233,0.0010928506288507102,2
19,5,18.11317801475525,149,LOCALLY_SOLVED,177.91893407467106,rwlav,100.0,rACP,ma27,1.0e-5,0.0024405230906547892,0.0010964502958061664,2
20,1,0.10046792030334473,29,LOCALLY_SOLVED,63.527066178656185,rwlav,100.0,rACP,ma27,1.0e-5,0.00244052506659842,0.0010964524544413497,2
20,2,0.1904430389404297,56,LOCALLY_SOLVED,65.90996108375508,rwlav,100.0,rACP,ma27,1.0e-5,0.0024405228624293507,0.0010964500785032828,2
20,3,0.528076171875,94,LOCALLY_SOLVED,144.55803740117776,rwlav,100.0,rACP,ma27,1.0e-5,0.0024405232479076666,0.001096451072397467,2
20,4,0.1379680633544922,32,LOCALLY_SOLVED,73.05986454464384,rwlav,100.0,rACP,ma27,1.0e-5,0.0024405268382743373,0.001096569194038358,2
20,5,0.13132405281066895,26,LOCALLY_SOLVED,58.70502325338523,rwlav,100.0,rACP,ma27,1.0e-5,0.0024661757200910017,0.0011148714058716912,2
21,1,0.17802786827087402,51,LOCALLY_SOLVED,56.37746455345367,rwlav,100.0,rACP,ma27,1.0e-5,0.0024405219891319163,0.0010964513177329697,2
21,2,0.16669607162475586,50,LOCALLY_SOLVED,58.760272902062574,rwlav,100.0,rACP,ma27,1.0e-5,0.0024405209554594354,0.0010964497771663432,2
21,3,0.8617279529571533,132,LOCALLY_SOLVED,163.62122538868107,rwlav,100.0,rACP,ma27,1.0e-5,0.002440575793034583,0.0010964553415382492,2
21,4,0.16310715675354004,42,LOCALLY_SOLVED,46.84445943791649,rwlav,100.0,rACP,ma27,1.0e-5,0.0024405272738372563,0.0010964505421819423,2
21,5,0.21016693115234375,62,LOCALLY_SOLVED,68.29331124461643,rwlav,100.0,rACP,ma27,1.0e-5,0.0024405224544739035,0.0010964502526070808,2
22,1,0.2587718963623047,60,LOCALLY_SOLVED,77.82622819057873,rwlav,100.0,rACP,ma27,1.0e-5,0.0024405227072639146,0.0010964512249672634,2
22,2,0.1026620864868164,29,LOCALLY_SOLVED,34.92849610287379,rwlav,100.0,rACP,ma27,1.0e-5,0.0024405174482688974,0.0010964510727401724,2
22,3,0.8227200508117676,100,LOCALLY_SOLVED,118.34043867622192,rwlav,100.0,rACP,ma27,1.0e-5,0.0024407529529957284,0.0010964531896383407,2
22,4,0.20328593254089355,56,LOCALLY_SOLVED,65.90985671299988,rwlav,100.0,rACP,ma27,1.0e-5,0.0024405208643814014,0.0010964503171745658,2
22,5,0.27144789695739746,63,LOCALLY_SOLVED,73.06055887981063,rwlav,100.0,rACP,ma27,1.0e-5,0.0024405221362528984,0.0010964511131761887,2
22,6,0.32834601402282715,78,LOCALLY_SOLVED,92.12456056045589,rwlav,100.0,rACP,ma27,1.0e-5,0.0024405178468192013,0.0010964512203486508,2
23,1,1.6303629875183105,195,LOCALLY_SOLVED,268.4787603820685,rwlav,100.0,rACP,ma27,1.0e-5,0.002440538585929408,0.0010964496942571988,2
23,2,0.5038661956787109,100,LOCALLY_SOLVED,113.57413473772883,rwlav,100.0,rACP,ma27,1.0e-5,0.002440532492179903,0.001096451877096513,2
23,3,0.024771928787231445,6,LOCALLY_SOLVED,8.678511132493023,rwlav,100.0,rACP,ma27,1.0e-5,0.002440523135336159,0.0010964347790403549,2
23,4,1.055469036102295,153,LOCALLY_SOLVED,216.04931361804327,rwlav,100.0,rACP,ma27,1.0e-5,0.002440610364200735,0.0010964412411337062,2
23,5,0.5628211498260498,84,LOCALLY_SOLVED,106.4230451972514,rwlav,100.0,rACP,ma27,1.0e-5,0.0024405422154920586,0.0010964458417304747,2
25,1,0.08494997024536133,26,LOCALLY_SOLVED,30.162585882288234,rwlav,100.0,rACP,ma27,1.0e-5,0.0024405253483008593,0.0010964520513187497,2
25,2,0.19258785247802734,40,LOCALLY_SOLVED,46.84409473547749,rwlav,100.0,rACP,ma27,1.0e-5,0.0024417953372490864,0.0010962834291613432,2
25,3,0.09682202339172363,29,LOCALLY_SOLVED,34.928568353529,rwlav,100.0,rACP,ma27,1.0e-5,0.0024405219229655106,0.001096450983810485,2
1,1,0.7934651374816895,118,LOCALLY_SOLVED,135.0225611076652,wls,100.0,rACP,ma27,1.0e-5,0.0024405325643814813,0.0010964519024697608,2
1,2,0.310103178024292,67,LOCALLY_SOLVED,77.82541656535838,wls,100.0,rACP,ma27,1.0e-5,0.0024405287899824657,0.0010964473084490766,2
1,3,0.5967259407043457,82,LOCALLY_SOLVED,96.83186911034943,wls,100.0,rACP,ma27,1.0e-5,0.0025092227053733485,0.0010938601293164981,2
1,4,1.5715429782867432,157,LOCALLY_SOLVED,182.68609233769263,wls,100.0,rACP,ma27,1.0e-5,0.0024405413620334215,0.0010964514523398817,2
2,1,4.275274991989136,364,LOCALLY_SOLVED,421.00180443681637,wls,100.0,rACP,ma27,1.0e-5,0.0024405389221027196,0.0010964515181942176,2
2,2,3.5933969020843506,283,LOCALLY_SOLVED,342.35566251658673,wls,100.0,rACP,ma27,1.0e-5,0.0024405306597483634,0.0010964506588341226,2
2,3,3.2059099674224854,232,LOCALLY_SOLVED,270.8623746766259,wls,100.0,rACP,ma27,1.0e-5,0.0024405386916583893,0.0010964507887574425,2
2,4,11.80120587348938,247,LOCALLY_SOLVED,278.00663165134415,wls,100.0,rACP,ma27,1.0e-5,0.002440527861811148,0.0010964505135671763,2
2,5,0.19138312339782715,53,LOCALLY_SOLVED,58.7609150312722,wls,100.0,rACP,ma27,1.0e-5,0.0024405174754253967,0.0010964505223728807,2
3,1,1.3498361110687256,191,LOCALLY_SOLVED,227.9665995081386,wls,100.0,rACP,ma27,1.0e-5,0.0024405214686640253,0.0010964510290771379,2
3,2,1.0384409427642822,141,LOCALLY_SOLVED,166.00429728531554,wls,100.0,rACP,ma27,1.0e-5,0.0024405226611965425,0.0010964510880378377,2
3,3,1.6661131381988525,208,LOCALLY_SOLVED,242.26545759979984,wls,100.0,rACP,ma27,1.0e-5,0.0024405231111019887,0.001096451356101974,2
3,4,0.3832058906555176,79,LOCALLY_SOLVED,94.50772803389079,wls,100.0,rACP,ma27,1.0e-5,0.002440520073360375,0.0010964509041992314,2
3,5,0.13753104209899902,44,LOCALLY_SOLVED,53.994729192963376,wls,100.0,rACP,ma27,1.0e-5,0.0024405161716143375,0.0010964510661566694,2
3,6,0.5371670722961426,103,LOCALLY_SOLVED,120.72419378089873,wls,100.0,rACP,ma27,1.0e-5,0.0024405214368092842,0.001096451366257437,2
4,1,0.22533917427062988,54,LOCALLY_SOLVED,61.14359457381517,wls,100.0,rACP,ma27,1.0e-5,0.002440528661495467,0.001096450616012448,2
4,2,0.13745784759521484,36,LOCALLY_SOLVED,42.07806678329965,wls,100.0,rACP,ma27,1.0e-5,0.002440521809338403,0.0010964490516324856,2
4,3,0.13502907752990723,40,LOCALLY_SOLVED,44.461228967650285,wls,100.0,rACP,ma27,1.0e-5,0.0024405212503098017,0.0010964506801641718,2
4,4,1.0400500297546387,180,LOCALLY_SOLVED,204.134443672372,wls,100.0,rACP,ma27,1.0e-5,0.0024405251042300957,0.0010964517532305958,2
4,5,0.17472290992736816,45,LOCALLY_SOLVED,51.61041382169934,wls,100.0,rACP,ma27,1.0e-5,0.002440524666622368,0.0010964508281359477,2
4,6,0.2510240077972412,60,LOCALLY_SOLVED,63.52709926669257,wls,100.0,rACP,ma27,1.0e-5,0.002440523473300704,0.001096450086199677,2
5,1,0.0399470329284668,12,LOCALLY_SOLVED,13.479879803556031,wls,100.0,rACP,ma27,1.0e-5,0.0024405158627631707,0.0010964511702880443,2
5,2,0.13322114944458008,40,LOCALLY_SOLVED,46.843950810553345,wls,100.0,rACP,ma27,1.0e-5,0.002440527935211989,0.0010964527799394673,2
5,3,13.470775842666626,317,LOCALLY_SOLVED,375.71557537281086,wls,100.0,rACP,ma27,1.0e-5,0.0024421908774603374,0.0010964230108103992,2
5,4,0.3086280822753906,65,LOCALLY_SOLVED,75.44308392218016,wls,100.0,rACP,ma27,1.0e-5,0.002440526750436378,0.0010964501479182006,2
5,5,0.5892741680145264,104,LOCALLY_SOLVED,120.72377463611029,wls,100.0,rACP,ma27,1.0e-5,0.0024405225864558844,0.0010964490606445781,2
5,6,0.15514707565307617,38,LOCALLY_SOLVED,44.4618550376293,wls,100.0,rACP,ma27,1.0e-5,0.002440545348611378,0.0010964533719422568,2
5,7,0.1800379753112793,48,LOCALLY_SOLVED,58.76021664332136,wls,100.0,rACP,ma27,1.0e-5,0.0024405247505243644,0.0010964511954097483,2
5,8,0.4659769535064697,84,LOCALLY_SOLVED,94.50863844244718,wls,100.0,rACP,ma27,1.0e-5,0.0024405305843155922,0.0010964510211109416,2
6,1,1.3874599933624268,201,LOCALLY_SOLVED,282.77956867446255,wls,100.0,rACP,ma27,1.0e-5,0.0024405279444321692,0.001096451678833826,2
6,2,0.41356992721557617,89,LOCALLY_SOLVED,132.63790238157497,wls,100.0,rACP,ma27,1.0e-5,0.002440523048658161,0.0010964512317291784,2
7,1,2.626286029815674,139,LOCALLY_SOLVED,173.15296132347268,wls,100.0,rACP,ma27,1.0e-5,0.0024405213476728083,0.0010964515206061398,2
7,2,0.9219639301300049,121,LOCALLY_SOLVED,142.17194990778333,wls,100.0,rACP,ma27,1.0e-5,0.0024405225692414323,0.0010964463923516788,2
7,3,0.6153221130371094,107,LOCALLY_SOLVED,123.1057015485928,wls,100.0,rACP,ma27,1.0e-5,0.0024405243848135694,0.0010964519723123103,2
7,4,32.38961100578308,358,LOCALLY_SOLVED,447.2050062795638,wls,100.0,rACP,ma27,1.0e-5,0.00244054495163859,0.0010964511983762866,2
7,5,2.5435850620269775,127,LOCALLY_SOLVED,149.3211844784598,wls,100.0,rACP,ma27,1.0e-5,0.002449743389141723,0.0010964746059595682,2
7,6,0.1040048599243164,29,LOCALLY_SOLVED,58.76004899237473,wls,100.0,rACP,ma27,1.0e-5,0.0024405200362136448,0.001096451054651708,2
7,7,0.13397908210754395,39,LOCALLY_SOLVED,56.37749337680274,wls,100.0,rACP,ma27,1.0e-5,0.002440522960190483,0.0010964502764952047,2
9,1,1.079664945602417,172,LOCALLY_SOLVED,206.517629400803,wls,100.0,rACP,ma27,1.0e-5,0.0024405278472272585,0.0010964528319950997,2
9,2,0.09806585311889648,25,LOCALLY_SOLVED,53.99418226147452,wls,100.0,rACP,ma27,1.0e-5,0.002440527071339016,0.0010964562562378463,2
9,3,0.09546709060668945,24,LOCALLY_SOLVED,51.611060819077565,wls,100.0,rACP,ma27,1.0e-5,0.0024405271505985038,0.0010964624329665796,2
9,4,0.0997169017791748,25,LOCALLY_SOLVED,53.99418706143777,wls,100.0,rACP,ma27,1.0e-5,0.0024405270230705156,0.001096454031721706,2
9,5,4.267637014389038,252,LOCALLY_SOLVED,299.460343693262,wls,100.0,rACP,ma27,1.0e-5,0.002440580701954298,0.001096449531710523,2
9,6,0.1282970905303955,27,LOCALLY_SOLVED,56.37749506495575,wls,100.0,rACP,ma27,1.0e-5,0.0024405270008034385,0.0010965133216069515,2
10,1,0.10764789581298828,30,LOCALLY_SOLVED,53.99437249659145,wls,100.0,rACP,ma27,1.0e-5,0.002440525505266633,0.0010964506371824395,2
10,2,0.05888700485229492,16,LOCALLY_SOLVED,15.409019675402178,wls,100.0,rACP,ma27,1.0e-5,0.004176823501756299,0.0010815370278289549,2
10,3,0.1532139778137207,46,LOCALLY_SOLVED,39.69499680681706,wls,100.0,rACP,ma27,1.0e-5,0.002440562742315633,0.0010964450469437715,2
10,4,0.0677039623260498,23,LOCALLY_SOLVED,20.629566361246873,wls,100.0,rACP,ma27,1.0e-5,0.0024405234004287735,0.0010964512721190294,2
10,5,0.07539606094360352,24,LOCALLY_SOLVED,30.162248753115563,wls,100.0,rACP,ma27,1.0e-5,0.0024405189334160138,0.0010964511219376189,2
10,6,0.05646085739135742,19,LOCALLY_SOLVED,15.863060548826,wls,100.0,rACP,ma27,1.0e-5,0.002440519177270284,0.0010964504924700386,2
11,1,0.18951106071472168,42,LOCALLY_SOLVED,77.82569405585113,wls,100.0,rACP,ma27,1.0e-5,0.0024405452395430682,0.0010964502395882224,2
11,2,0.03649711608886719,10,LOCALLY_SOLVED,11.096663364536127,wls,100.0,rACP,ma27,1.0e-5,0.002440520203198071,0.001096450025366343,2
11,3,0.2444138526916504,65,LOCALLY_SOLVED,82.59257603541565,wls,100.0,rACP,ma27,1.0e-5,0.002440526492652806,0.0010964514121501062,2
11,4,1.051846981048584,114,LOCALLY_SOLVED,149.26206284522632,wls,100.0,rACP,ma27,1.0e-5,0.0028495562240806738,0.0010981818367712414,2
11,5,1.0831928253173828,157,LOCALLY_SOLVED,208.89854836074687,wls,100.0,rACP,ma27,1.0e-5,0.0024405477831275224,0.0010964515095548417,2
12,1,4.163666009902954,247,LOCALLY_SOLVED,377.772192357568,wls,100.0,rACP,ma27,1.0e-5,0.002452858936448088,0.0010928364285582516,2
12,2,1.8659379482269287,167,LOCALLY_SOLVED,201.75066923311886,wls,100.0,rACP,ma27,1.0e-5,0.00244056050509478,0.0010964510980598992,2
12,3,2.364682912826538,153,LOCALLY_SOLVED,226.85461485243317,wls,100.0,rACP,ma27,1.0e-5,0.004325606508833735,0.0011037083338610006,2
13,1,0.6505429744720459,89,LOCALLY_SOLVED,113.38204184503833,wls,100.0,rACP,ma27,1.0e-5,0.002443971612233309,0.0010741137596244745,2
13,2,0.39240097999572754,82,LOCALLY_SOLVED,92.12530273474815,wls,100.0,rACP,ma27,1.0e-5,0.002440531937820234,0.001096448158587955,2
13,3,0.03465580940246582,10,LOCALLY_SOLVED,8.678516390759505,wls,100.0,rACP,ma27,1.0e-5,0.002440518932735225,0.0010964485023859493,2
13,4,3.2043979167938232,182,LOCALLY_SOLVED,7667.895549559043,wls,100.0,rACP,ma27,1.0e-5,0.08260779863380074,0.022896772604031924,2
15,1,1.7420740127563477,167,LOCALLY_SOLVED,187.37808786476432,wls,100.0,rACP,ma27,1.0e-5,0.0026880945006295676,0.001094642443015054,2
15,2,2.379865884780884,200,LOCALLY_SOLVED,258.9479233196179,wls,100.0,rACP,ma27,1.0e-5,0.00244052641416026,0.0010964512758352828,2
15,3,3.546128034591675,306,LOCALLY_SOLVED,406.70048293114763,wls,100.0,rACP,ma27,1.0e-5,0.002440633873670217,0.0010964505608605608,2
15,4,2.7480459213256836,260,LOCALLY_SOLVED,332.8240030928767,wls,100.0,rACP,ma27,1.0e-5,0.0024405458862508667,0.0010964487064751749,2
15,5,0.16777491569519043,49,LOCALLY_SOLVED,58.761150804580765,wls,100.0,rACP,ma27,1.0e-5,0.002440521658095385,0.00109645165609619,2
15,6,0.6374640464782715,120,LOCALLY_SOLVED,166.00347336020855,wls,100.0,rACP,ma27,1.0e-5,0.0024405201120816233,0.0010964513152251399,2
15,7,0.48497486114501953,100,LOCALLY_SOLVED,132.63981134162398,wls,100.0,rACP,ma27,1.0e-5,0.0024405178459345755,0.001096451186199708,2
16,1,0.5365748405456543,76,LOCALLY_SOLVED,96.56524575743123,wls,100.0,rACP,ma27,1.0e-5,0.005763194830071816,0.001110553271587058,2
16,2,1.1156680583953857,150,LOCALLY_SOLVED,177.91880335730525,wls,100.0,rACP,ma27,1.0e-5,0.0024405913253402467,0.0010964480447070279,2
16,3,1.0277130603790283,142,LOCALLY_SOLVED,166.00360350702184,wls,100.0,rACP,ma27,1.0e-5,0.0024410200152507056,0.0010964429575640589,2
16,4,0.7424428462982178,127,LOCALLY_SOLVED,142.1711666381518,wls,100.0,rACP,ma27,1.0e-5,0.0024405189394689497,0.0010964512644120196,2
17,1,12.973649978637695,378,LOCALLY_SOLVED,451.97769998648636,wls,100.0,rACP,ma27,1.0e-5,0.0024407122326166597,0.001096449487237208,2
17,2,0.06362700462341309,19,LOCALLY_SOLVED,23.01270229647787,wls,100.0,rACP,ma27,1.0e-5,0.0024405240209657286,0.0010964506627835992,2
17,3,1.6185309886932373,157,LOCALLY_SOLVED,189.83404024829707,wls,100.0,rACP,ma27,1.0e-5,0.0024405614127120945,0.0010964484003801644,2
17,4,5.083314895629883,215,LOCALLY_SOLVED,256.5628453825125,wls,100.0,rACP,ma27,1.0e-5,0.0024405586452902472,0.0010964512520319795,2
17,5,2.903834104537964,316,LOCALLY_SOLVED,382.87146494037916,wls,100.0,rACP,ma27,1.0e-5,0.0024405560575029295,0.0010964513517024515,2
17,6,8.644254207611084,438,LOCALLY_SOLVED,535.3916718409668,wls,100.0,rACP,ma27,1.0e-5,0.0024406142613095927,0.0010964510071903933,2
17,7,16.49023413658142,221,LOCALLY_SOLVED,292.3050176250731,wls,100.0,rACP,ma27,1.0e-5,0.0024406582908726993,0.0010964512790798497,2
18,1,0.6567418575286865,106,LOCALLY_SOLVED,137.40424051524468,wls,100.0,rACP,ma27,1.0e-5,0.0024405295813325623,0.0010964025874570747,2
18,2,0.1814708709716797,53,LOCALLY_SOLVED,61.14307902860691,wls,100.0,rACP,ma27,1.0e-5,0.002440542622427877,0.0010964513806778105,2
18,3,0.8384718894958496,110,LOCALLY_SOLVED,125.48878192924455,wls,100.0,rACP,ma27,1.0e-5,0.0024405602925337,0.0010964447712563778,2
18,4,0.26201295852661133,74,LOCALLY_SOLVED,84.97487851207603,wls,100.0,rACP,ma27,1.0e-5,0.002440521427160336,0.001096451419979353,2
18,5,0.4896891117095947,88,LOCALLY_SOLVED,104.0400276798117,wls,100.0,rACP,ma27,1.0e-5,0.0024405411269254884,0.0010964513812360935,2
18,6,0.14545702934265137,46,LOCALLY_SOLVED,56.3768113891852,wls,100.0,rACP,ma27,1.0e-5,0.0024405279470778307,0.001096451893466678,2
18,7,0.19780802726745605,58,LOCALLY_SOLVED,70.67649712908185,wls,100.0,rACP,ma27,1.0e-5,0.0024405260479392066,0.0010964511099168103,2
18,8,0.15255379676818848,48,LOCALLY_SOLVED,53.993760275548155,wls,100.0,rACP,ma27,1.0e-5,0.00244052211215795,0.001096450712842401,2
18,9,0.6908679008483887,98,LOCALLY_SOLVED,123.10589213753512,wls,100.0,rACP,ma27,1.0e-5,0.0024405372719755736,0.0010964510876072821,2
19,1,0.7418160438537598,111,LOCALLY_SOLVED,123.1060436155627,wls,100.0,rACP,ma27,1.0e-5,0.0024405404070191317,0.0010964570412157141,2
19,2,3.9758739471435547,214,LOCALLY_SOLVED,268.4784967837766,wls,100.0,rACP,ma27,1.0e-5,0.002440538893914601,0.0010964379640620492,2
19,3,3.460049867630005,138,LOCALLY_SOLVED,158.85414188881273,wls,100.0,rACP,ma27,1.0e-5,0.002440555130163835,0.0010964445429712444,2
19,4,1.092677116394043,111,LOCALLY_SOLVED,132.33014029974154,wls,100.0,rACP,ma27,1.0e-5,0.002448634870152233,0.0010928506288507102,2
19,5,18.255760192871094,149,LOCALLY_SOLVED,177.91893407467106,wls,100.0,rACP,ma27,1.0e-5,0.0024405230906547892,0.0010964502958061664,2
20,1,0.09887290000915527,29,LOCALLY_SOLVED,63.527066178656185,wls,100.0,rACP,ma27,1.0e-5,0.00244052506659842,0.0010964524544413497,2
20,2,0.18410491943359375,56,LOCALLY_SOLVED,65.90996108375508,wls,100.0,rACP,ma27,1.0e-5,0.0024405228624293507,0.0010964500785032828,2
20,3,0.5107719898223877,94,LOCALLY_SOLVED,144.55803740117776,wls,100.0,rACP,ma27,1.0e-5,0.0024405232479076666,0.001096451072397467,2
20,4,0.13112306594848633,32,LOCALLY_SOLVED,73.05986454464384,wls,100.0,rACP,ma27,1.0e-5,0.0024405268382743373,0.001096569194038358,2
20,5,0.12594985961914062,26,LOCALLY_SOLVED,58.70502325338523,wls,100.0,rACP,ma27,1.0e-5,0.0024661757200910017,0.0011148714058716912,2
21,1,0.18126511573791504,51,LOCALLY_SOLVED,56.37746455345367,wls,100.0,rACP,ma27,1.0e-5,0.0024405219891319163,0.0010964513177329697,2
21,2,0.16243290901184082,50,LOCALLY_SOLVED,58.760272902062574,wls,100.0,rACP,ma27,1.0e-5,0.0024405209554594354,0.0010964497771663432,2
21,3,0.8668150901794434,132,LOCALLY_SOLVED,163.62122538868107,wls,100.0,rACP,ma27,1.0e-5,0.002440575793034583,0.0010964553415382492,2
21,4,0.1573798656463623,42,LOCALLY_SOLVED,46.84445943791649,wls,100.0,rACP,ma27,1.0e-5,0.0024405272738372563,0.0010964505421819423,2
21,5,0.2200160026550293,62,LOCALLY_SOLVED,68.29331124461643,wls,100.0,rACP,ma27,1.0e-5,0.0024405224544739035,0.0010964502526070808,2
22,1,0.23890304565429688,60,LOCALLY_SOLVED,77.82622819057873,wls,100.0,rACP,ma27,1.0e-5,0.0024405227072639146,0.0010964512249672634,2
22,2,0.09756112098693848,29,LOCALLY_SOLVED,34.92849610287379,wls,100.0,rACP,ma27,1.0e-5,0.0024405174482688974,0.0010964510727401724,2
22,3,0.849776029586792,100,LOCALLY_SOLVED,118.34043867622192,wls,100.0,rACP,ma27,1.0e-5,0.0024407529529957284,0.0010964531896383407,2
22,4,0.20164895057678223,56,LOCALLY_SOLVED,65.90985671299988,wls,100.0,rACP,ma27,1.0e-5,0.0024405208643814014,0.0010964503171745658,2
22,5,0.25597405433654785,63,LOCALLY_SOLVED,73.06055887981063,wls,100.0,rACP,ma27,1.0e-5,0.0024405221362528984,0.0010964511131761887,2
22,6,0.33571600914001465,78,LOCALLY_SOLVED,92.12456056045589,wls,100.0,rACP,ma27,1.0e-5,0.0024405178468192013,0.0010964512203486508,2
23,1,1.672917127609253,195,LOCALLY_SOLVED,268.4787603820685,wls,100.0,rACP,ma27,1.0e-5,0.002440538585929408,0.0010964496942571988,2
23,2,0.48432207107543945,100,LOCALLY_SOLVED,113.57413473772883,wls,100.0,rACP,ma27,1.0e-5,0.002440532492179903,0.001096451877096513,2
23,3,0.024942874908447266,6,LOCALLY_SOLVED,8.678511132493023,wls,100.0,rACP,ma27,1.0e-5,0.002440523135336159,0.0010964347790403549,2
23,4,1.0443720817565918,153,LOCALLY_SOLVED,216.04931361804327,wls,100.0,rACP,ma27,1.0e-5,0.002440610364200735,0.0010964412411337062,2
23,5,0.5575001239776611,84,LOCALLY_SOLVED,106.4230451972514,wls,100.0,rACP,ma27,1.0e-5,0.0024405422154920586,0.0010964458417304747,2
25,1,0.0862269401550293,26,LOCALLY_SOLVED,30.162585882288234,wls,100.0,rACP,ma27,1.0e-5,0.0024405253483008593,0.0010964520513187497,2
25,2,0.18375301361083984,40,LOCALLY_SOLVED,46.84409473547749,wls,100.0,rACP,ma27,1.0e-5,0.0024417953372490864,0.0010962834291613432,2
25,3,0.09441399574279785,29,LOCALLY_SOLVED,34.928568353529,wls,100.0,rACP,ma27,1.0e-5,0.0024405219229655106,0.001096450983810485,2
1,1,0.6124670505523682,118,LOCALLY_SOLVED,135.02256122678847,rwls,100.0,rACR,ma27,1.0e-5,0.002440532564769171,0.001096451904260049,2
1,2,0.2262859344482422,67,LOCALLY_SOLVED,77.8254175730865,rwls,100.0,rACR,ma27,1.0e-5,0.002440528830066402,0.0010964472976690766,2
1,3,0.32310009002685547,82,LOCALLY_SOLVED,96.83186931398218,rwls,100.0,rACR,ma27,1.0e-5,0.0025092229507606145,0.0010938601228548462,2
1,4,0.6993100643157959,157,LOCALLY_SOLVED,182.68608221194478,rwls,100.0,rACR,ma27,1.0e-5,0.002440542593624473,0.0010964514853194138,2
2,1,1.4973969459533691,364,LOCALLY_SOLVED,421.0020826426406,rwls,100.0,rACR,ma27,1.0e-5,0.0024405498067749942,0.0010964516275015475,2
2,2,1.7489709854125977,283,LOCALLY_SOLVED,342.35566041020365,rwls,100.0,rACR,ma27,1.0e-5,0.002440530336140334,0.001096450642534509,2
2,3,0.9286680221557617,232,LOCALLY_SOLVED,270.8623747086668,rwls,100.0,rACR,ma27,1.0e-5,0.0024405386798218576,0.0010964507883217767,2
2,4,0.8707571029663086,247,LOCALLY_SOLVED,278.0066169855016,rwls,100.0,rACR,ma27,1.0e-5,0.0024405249635290893,0.0010964504762357597,2
2,5,0.1273818016052246,53,LOCALLY_SOLVED,58.761029354137115,rwls,100.0,rACR,ma27,1.0e-5,0.0024405193393572944,0.0010964501375073598,2
3,1,0.7886168956756592,191,LOCALLY_SOLVED,227.96645723449805,rwls,100.0,rACR,ma27,1.0e-5,0.0024405211517921632,0.0010964510063663456,2
3,2,0.6530969142913818,141,LOCALLY_SOLVED,166.0042528180117,rwls,100.0,rACR,ma27,1.0e-5,0.0024405217896443787,0.0010964512231104331,2
3,3,1.1126348972320557,208,LOCALLY_SOLVED,242.26539805317017,rwls,100.0,rACR,ma27,1.0e-5,0.0024405235354680865,0.001096451351448794,2
3,4,0.33095598220825195,79,LOCALLY_SOLVED,94.50811044428131,rwls,100.0,rACR,ma27,1.0e-5,0.002440522790000843,0.001096450835310745,2
3,5,0.17529082298278809,44,LOCALLY_SOLVED,53.9948292153032,rwls,100.0,rACR,ma27,1.0e-5,0.002440518607444764,0.0010964508378456922,2
3,6,0.4188699722290039,103,LOCALLY_SOLVED,120.7239907165188,rwls,100.0,rACR,ma27,1.0e-5,0.0024405198982460075,0.0010964517068905773,2
4,1,0.23154878616333008,54,LOCALLY_SOLVED,61.14359572042362,rwls,100.0,rACR,ma27,1.0e-5,0.002440528661411312,0.001096450649816098,2
4,2,0.15044498443603516,36,LOCALLY_SOLVED,42.07806998249379,rwls,100.0,rACR,ma27,1.0e-5,0.0024405218231939863,0.0010964490472681846,2
4,3,0.1632709503173828,40,LOCALLY_SOLVED,44.461137893974204,rwls,100.0,rACR,ma27,1.0e-5,0.002440521436101184,0.0010964504607759015,2
4,4,0.7940289974212646,180,LOCALLY_SOLVED,204.13437283418295,rwls,100.0,rACR,ma27,1.0e-5,0.0024405241100458053,0.001096451925595129,2
4,5,0.18852901458740234,45,LOCALLY_SOLVED,51.61041151295669,rwls,100.0,rACR,ma27,1.0e-5,0.002440526095819351,0.0010964509054585208,2
4,6,0.26751208305358887,60,LOCALLY_SOLVED,63.527098656974374,rwls,100.0,rACR,ma27,1.0e-5,0.002440523517279747,0.0010964501135759654,2
5,1,0.0415501594543457,12,LOCALLY_SOLVED,13.47988166493333,rwls,100.0,rACR,ma27,1.0e-5,0.0024405159600635606,0.0010964512506891992,2
5,2,0.14311003684997559,40,LOCALLY_SOLVED,46.8439498573153,rwls,100.0,rACR,ma27,1.0e-5,0.0024405279339485553,0.0010964529197404148,2
5,3,3.264112949371338,317,LOCALLY_SOLVED,375.715574399062,rwls,100.0,rACR,ma27,1.0e-5,0.0024421890042742866,0.0010964230626533018,2
5,4,0.2698850631713867,65,LOCALLY_SOLVED,75.44308358291633,rwls,100.0,rACR,ma27,1.0e-5,0.002440526788278552,0.0010964501537562429,2
5,5,0.4367358684539795,104,LOCALLY_SOLVED,120.72425410841262,rwls,100.0,rACR,ma27,1.0e-5,0.0024405272542558087,0.0010964484032871303,2
5,6,0.1151578426361084,38,LOCALLY_SOLVED,44.46187785071749,rwls,100.0,rACR,ma27,1.0e-5,0.002440550893513471,0.0010964539093164195,2
5,7,0.19419503211975098,48,LOCALLY_SOLVED,58.760298575890126,rwls,100.0,rACR,ma27,1.0e-5,0.002440526730876025,0.001096450737680236,2
5,8,0.32718396186828613,84,LOCALLY_SOLVED,94.50864411025414,rwls,100.0,rACR,ma27,1.0e-5,0.002440531253982803,0.0010964510434134942,2
6,1,1.1860718727111816,201,LOCALLY_SOLVED,282.77957083140564,rwls,100.0,rACR,ma27,1.0e-5,0.002440527942654258,0.0010964516777618105,2
6,2,0.3899109363555908,89,LOCALLY_SOLVED,132.63788653555812,rwls,100.0,rACR,ma27,1.0e-5,0.0024405228609198915,0.0010964512467336205,2
7,1,0.6405510902404785,139,LOCALLY_SOLVED,173.15226237736397,rwls,100.0,rACR,ma27,1.0e-5,0.0024405201790664854,0.001096451412097699,2
7,2,0.5861310958862305,121,LOCALLY_SOLVED,142.17192659276728,rwls,100.0,rACR,ma27,1.0e-5,0.00244052252199789,0.0010964467463602772,2
7,3,0.49465012550354004,107,LOCALLY_SOLVED,123.10567309964217,rwls,100.0,rACR,ma27,1.0e-5,0.002440525780263547,0.001096451586223884,2
7,4,2.0559709072113037,358,LOCALLY_SOLVED,447.20471462604553,rwls,100.0,rACR,ma27,1.0e-5,0.0024405786911462224,0.0010964511858290132,2
7,5,0.8014941215515137,127,LOCALLY_SOLVED,149.32121566453807,rwls,100.0,rACR,ma27,1.0e-5,0.0024495743154413496,0.0010964746351414664,2
7,6,0.12107610702514648,29,LOCALLY_SOLVED,58.76004769224111,rwls,100.0,rACR,ma27,1.0e-5,0.00244051999907291,0.0010964510576505174,2
7,7,0.1301281452178955,39,LOCALLY_SOLVED,56.377493241786965,rwls,100.0,rACR,ma27,1.0e-5,0.0024405234675419774,0.0010964507165204867,2
9,1,0.9432950019836426,172,LOCALLY_SOLVED,206.51762814840305,rwls,100.0,rACR,ma27,1.0e-5,0.002440527267378423,0.0010964527830553833,2
9,2,0.1262810230255127,25,LOCALLY_SOLVED,53.9941869597937,rwls,100.0,rACR,ma27,1.0e-5,0.0024405270921159516,0.0010964564768470705,2
9,3,0.12715792655944824,24,LOCALLY_SOLVED,51.61106184800722,rwls,100.0,rACR,ma27,1.0e-5,0.0024405271527563333,0.0010964625555260636,2
9,4,0.13206911087036133,25,LOCALLY_SOLVED,53.994187846988524,rwls,100.0,rACR,ma27,1.0e-5,0.0024405270183598393,0.0010964540417870428,2
9,5,1.4803099632263184,252,LOCALLY_SOLVED,299.4602567383517,rwls,100.0,rACR,ma27,1.0e-5,0.00244057832724609,0.0010964495563934122,2
9,6,0.13991093635559082,27,LOCALLY_SOLVED,56.377498619832714,rwls,100.0,rACR,ma27,1.0e-5,0.002440526997917969,0.00109651382814359,2
10,1,0.1456758975982666,30,LOCALLY_SOLVED,53.99437227707828,rwls,100.0,rACR,ma27,1.0e-5,0.0024405255008375093,0.0010964506466960085,2
10,2,0.07612085342407227,16,LOCALLY_SOLVED,15.409019510539117,rwls,100.0,rACR,ma27,1.0e-5,0.0041768193815174826,0.0010815365643914165,2
10,3,0.20240497589111328,46,LOCALLY_SOLVED,39.69489576036289,rwls,100.0,rACR,ma27,1.0e-5,0.002440554102976167,0.001096447277552425,2
10,4,0.0945749282836914,23,LOCALLY_SOLVED,20.629600434611813,rwls,100.0,rACR,ma27,1.0e-5,0.002440525406258498,0.0010964510463427298,2
10,5,0.08591794967651367,24,LOCALLY_SOLVED,30.16224503267013,rwls,100.0,rACR,ma27,1.0e-5,0.002440518882123932,0.001096451261661635,2
10,6,0.0702970027923584,19,LOCALLY_SOLVED,15.863062173624783,rwls,100.0,rACR,ma27,1.0e-5,0.002440519547358244,0.0010964506123185246,2
11,1,0.13608789443969727,42,LOCALLY_SOLVED,77.8260085677274,rwls,100.0,rACR,ma27,1.0e-5,0.0024405549490353895,0.0010964496526516437,2
11,2,0.0427548885345459,10,LOCALLY_SOLVED,11.096662890882117,rwls,100.0,rACR,ma27,1.0e-5,0.0024405203689645827,0.001096450136885089,2
11,3,0.24939393997192383,65,LOCALLY_SOLVED,82.59258124438233,rwls,100.0,rACR,ma27,1.0e-5,0.0024405267757470206,0.0010964517934820282,2
11,4,0.7535388469696045,114,LOCALLY_SOLVED,149.26206301730156,rwls,100.0,rACR,ma27,1.0e-5,0.002849557440399275,0.001098181904746643,2
11,5,0.9760777950286865,157,LOCALLY_SOLVED,208.89853770710124,rwls,100.0,rACR,ma27,1.0e-5,0.0024405458742633446,0.0010964515378989591,2
12,1,2.1632189750671387,247,LOCALLY_SOLVED,377.77219119295125,rwls,100.0,rACR,ma27,1.0e-5,0.0024528761028095314,0.0010928357181894909,2
12,2,0.908146858215332,167,LOCALLY_SOLVED,201.75068818470095,rwls,100.0,rACR,ma27,1.0e-5,0.002440561776061667,0.0010964510640549569,2
12,3,1.3133678436279297,153,LOCALLY_SOLVED,226.85461452681056,rwls,100.0,rACR,ma27,1.0e-5,0.0043256132813309645,0.0011037085899018612,2
13,1,0.5417788028717041,89,LOCALLY_SOLVED,113.38165293739316,rwls,100.0,rACR,ma27,1.0e-5,0.0024439411575458703,0.00107409998504773,2
13,2,0.3593418598175049,82,LOCALLY_SOLVED,92.12529623668551,rwls,100.0,rACR,ma27,1.0e-5,0.0024405317027547113,0.0010964482970283777,2
13,3,0.0446629524230957,10,LOCALLY_SOLVED,8.678507702827456,rwls,100.0,rACR,ma27,1.0e-5,0.002440516247710578,0.0010964499330110011,2
13,4,1.423980951309204,182,LOCALLY_SOLVED,7667.8960735673145,rwls,100.0,rACR,ma27,1.0e-5,0.08260779564738807,0.022896771794467474,2
15,1,1.1469221115112305,167,LOCALLY_SOLVED,187.37809036757164,rwls,100.0,rACR,ma27,1.0e-5,0.0026881042465531912,0.0010946418258601244,2
15,2,1.0320630073547363,200,LOCALLY_SOLVED,258.9479595307532,rwls,100.0,rACR,ma27,1.0e-5,0.0024405317142792704,0.0010964513552153277,2
15,3,1.7975239753723145,306,LOCALLY_SOLVED,406.70021841958663,rwls,100.0,rACR,ma27,1.0e-5,0.002440626314229588,0.0010964505834736237,2
15,4,1.765406847000122,260,LOCALLY_SOLVED,332.8228998651808,rwls,100.0,rACR,ma27,1.0e-5,0.002440539565588873,0.0010964494782967056,2
15,5,0.19440507888793945,49,LOCALLY_SOLVED,58.76122299982264,rwls,100.0,rACR,ma27,1.0e-5,0.002440524689361512,0.0010964518574885773,2
15,6,0.5253579616546631,120,LOCALLY_SOLVED,166.0034369639016,rwls,100.0,rACR,ma27,1.0e-5,0.00244051958448277,0.0010964512576926767,2
15,7,0.4038410186767578,100,LOCALLY_SOLVED,132.63946024357492,rwls,100.0,rACR,ma27,1.0e-5,0.0024405156683553475,0.0010964512790467315,2
16,1,0.38437390327453613,76,LOCALLY_SOLVED,96.56524463750515,rwls,100.0,rACR,ma27,1.0e-5,0.005763198728901964,0.0011105543767591828,2
16,2,0.43230319023132324,150,LOCALLY_SOLVED,177.91894208715743,rwls,100.0,rACR,ma27,1.0e-5,0.002440526317291969,0.0010964507400667697,2
16,3,0.42411017417907715,142,LOCALLY_SOLVED,166.00360325218102,rwls,100.0,rACR,ma27,1.0e-5,0.0024410189409564964,0.0010964429636837415,2
16,4,0.35120296478271484,127,LOCALLY_SOLVED,142.17117309994973,rwls,100.0,rACR,ma27,1.0e-5,0.0024405190676159982,0.001096451205306696,2
17,1,2.2419228553771973,378,LOCALLY_SOLVED,451.9762346282122,rwls,100.0,rACR,ma27,1.0e-5,0.0024406814228381535,0.0010964502397501992,2
17,2,0.06961703300476074,19,LOCALLY_SOLVED,23.012704493431453,rwls,100.0,rACR,ma27,1.0e-5,0.002440523127471117,0.0010964507777079869,2
17,3,0.5001039505004883,157,LOCALLY_SOLVED,189.833356506417,rwls,100.0,rACR,ma27,1.0e-5,0.0024405451190299132,0.0010964492929098626,2
17,4,0.6735620498657227,215,LOCALLY_SOLVED,256.5635703932394,rwls,100.0,rACR,ma27,1.0e-5,0.0024405687006701093,0.0010964512170541134,2
17,5,1.4393818378448486,316,LOCALLY_SOLVED,382.8701477938508,rwls,100.0,rACR,ma27,1.0e-5,0.0024405525314694643,0.001096451461543616,2
17,6,1.9227149486541748,438,LOCALLY_SOLVED,535.3913215606253,rwls,100.0,rACR,ma27,1.0e-5,0.002440621075072258,0.0010964509603143256,2
17,7,0.9296410083770752,221,LOCALLY_SOLVED,292.3050098005609,rwls,100.0,rACR,ma27,1.0e-5,0.002440655174928752,0.0010964512820471554,2
18,1,0.3046140670776367,106,LOCALLY_SOLVED,137.40424354479282,rwls,100.0,rACR,ma27,1.0e-5,0.0024405296603557947,0.0010964024712592033,2
18,2,0.17658305168151855,53,LOCALLY_SOLVED,61.143066717567486,rwls,100.0,rACR,ma27,1.0e-5,0.0024405367213891083,0.0010964513833830371,2
18,3,0.29048609733581543,110,LOCALLY_SOLVED,125.48871255308192,rwls,100.0,rACR,ma27,1.0e-5,0.0024405578780777315,0.0010964449749951823,2
18,4,0.26026201248168945,74,LOCALLY_SOLVED,84.97504613376897,rwls,100.0,rACR,ma27,1.0e-5,0.0024405238437781307,0.0010964512455475832,2
18,5,0.2276601791381836,88,LOCALLY_SOLVED,104.04002838766944,rwls,100.0,rACR,ma27,1.0e-5,0.002440541254897788,0.001096451399492821,2
18,6,0.1529989242553711,46,LOCALLY_SOLVED,56.3769164482165,rwls,100.0,rACR,ma27,1.0e-5,0.002440526477400784,0.0010964517114482328,2
18,7,0.2085111141204834,58,LOCALLY_SOLVED,70.67644524057438,rwls,100.0,rACR,ma27,1.0e-5,0.0024405258421522635,0.0010964510836641709,2
18,8,0.168226957321167,48,LOCALLY_SOLVED,53.99375999053574,rwls,100.0,rACR,ma27,1.0e-5,0.002440522417006763,0.0010964507387539026,2
18,9,0.4287078380584717,98,LOCALLY_SOLVED,123.10590177799253,rwls,100.0,rACR,ma27,1.0e-5,0.0024405346796707583,0.001096451015342733,2
19,1,0.330456018447876,111,LOCALLY_SOLVED,123.10604323893018,rwls,100.0,rACR,ma27,1.0e-5,0.0024405404422329635,0.0010964570373637713,2
19,2,1.0055148601531982,214,LOCALLY_SOLVED,268.4801638774068,rwls,100.0,rACR,ma27,1.0e-5,0.0024409813431445215,0.0010964010175604218,2
19,3,0.42377781867980957,138,LOCALLY_SOLVED,158.85416334333124,rwls,100.0,rACR,ma27,1.0e-5,0.002440534183932197,0.0010964460415532613,2
19,4,0.3600621223449707,111,LOCALLY_SOLVED,132.33012269137967,rwls,100.0,rACR,ma27,1.0e-5,0.0024486345106501384,0.0010928500939640655,2
19,5,0.42577600479125977,149,LOCALLY_SOLVED,177.91894203905682,rwls,100.0,rACR,ma27,1.0e-5,0.002440524330749705,0.0010964503776454463,2
20,1,0.12187409400939941,29,LOCALLY_SOLVED,63.52705516817627,rwls,100.0,rACR,ma27,1.0e-5,0.002440524954940182,0.0010964525311470083,2
20,2,0.2198169231414795,56,LOCALLY_SOLVED,65.90982221054864,rwls,100.0,rACR,ma27,1.0e-5,0.0024405206508946176,0.0010964505086723478,2
20,3,0.30709099769592285,94,LOCALLY_SOLVED,144.55803810673098,rwls,100.0,rACR,ma27,1.0e-5,0.0024405232627726647,0.0010964510781687293,2
20,4,0.17500805854797363,32,LOCALLY_SOLVED,73.05984479584097,rwls,100.0,rACR,ma27,1.0e-5,0.0024405267955380783,0.0010965716413715934,2
20,5,0.15445899963378906,26,LOCALLY_SOLVED,58.70523201577043,rwls,100.0,rACR,ma27,1.0e-5,0.0024660192133647563,0.0011148832266023134,2
21,1,0.18243098258972168,51,LOCALLY_SOLVED,56.37734179327391,rwls,100.0,rACR,ma27,1.0e-5,0.0024405194614749437,0.0010964511917200244,2
21,2,0.1646559238433838,50,LOCALLY_SOLVED,58.76025254452068,rwls,100.0,rACR,ma27,1.0e-5,0.0024405203849577894,0.0010964503040989378,2
21,3,0.4472310543060303,132,LOCALLY_SOLVED,163.62057711260647,rwls,100.0,rACR,ma27,1.0e-5,0.0024405523014059405,0.0010964538461166443,2
21,4,0.1510171890258789,42,LOCALLY_SOLVED,46.844399430499124,rwls,100.0,rACR,ma27,1.0e-5,0.0024405272298180236,0.0010964511395332678,2
21,5,0.23581194877624512,62,LOCALLY_SOLVED,68.29316105180908,rwls,100.0,rACR,ma27,1.0e-5,0.002440521215488989,0.0010964503857064784,2
22,1,0.16002798080444336,60,LOCALLY_SOLVED,77.82622883804721,rwls,100.0,rACR,ma27,1.0e-5,0.0024405227863104617,0.0010964512321540011,2
22,2,0.09169292449951172,29,LOCALLY_SOLVED,34.92848523103706,rwls,100.0,rACR,ma27,1.0e-5,0.0024405157151641266,0.001096451685821255,2
22,3,0.29803895950317383,100,LOCALLY_SOLVED,118.34034302006597,rwls,100.0,rACR,ma27,1.0e-5,0.0024407545295037636,0.0010964529723098673,2
22,4,0.12984299659729004,56,LOCALLY_SOLVED,65.90985391436604,rwls,100.0,rACR,ma27,1.0e-5,0.0024405209026341357,0.0010964504190564908,2
22,5,0.16692185401916504,63,LOCALLY_SOLVED,73.06055927991706,rwls,100.0,rACR,ma27,1.0e-5,0.0024405221864727267,0.0010964511158336767,2
22,6,0.19317913055419922,78,LOCALLY_SOLVED,92.12455990850977,rwls,100.0,rACR,ma27,1.0e-5,0.0024405179081503636,0.0010964512294165392,2
23,1,0.788970947265625,195,LOCALLY_SOLVED,268.47878388483133,rwls,100.0,rACR,ma27,1.0e-5,0.0024405394686806137,0.0010964496475960779,2
23,2,0.23427200317382812,100,LOCALLY_SOLVED,113.5741148715776,rwls,100.0,rACR,ma27,1.0e-5,0.0024405265296267853,0.001096451907347248,2
23,3,0.033360958099365234,6,LOCALLY_SOLVED,8.67850861432303,rwls,100.0,rACR,ma27,1.0e-5,0.0024405229599617773,0.0010964352491520451,2
23,4,0.8636448383331299,153,LOCALLY_SOLVED,216.04929488800127,rwls,100.0,rACR,ma27,1.0e-5,0.0024406063081146012,0.00109644126665004,2
23,5,0.38730716705322266,84,LOCALLY_SOLVED,106.42266644600377,rwls,100.0,rACR,ma27,1.0e-5,0.002440531058129025,0.001096444827639202,2
25,1,0.10908818244934082,26,LOCALLY_SOLVED,30.162585602282242,rwls,100.0,rACR,ma27,1.0e-5,0.0024405254296226975,0.0010964520630478303,2
25,2,0.21581006050109863,40,LOCALLY_SOLVED,46.84409476023571,rwls,100.0,rACR,ma27,1.0e-5,0.002441795672780245,0.001096283385885045,2
25,3,0.11748981475830078,29,LOCALLY_SOLVED,34.92856638060477,rwls,100.0,rACR,ma27,1.0e-5,0.002440521694047737,0.0010964510114054495,2
1,1,0.6052310466766357,118,LOCALLY_SOLVED,135.02256122678847,rwlav,100.0,rACR,ma27,1.0e-5,0.002440532564769171,0.001096451904260049,2
1,2,0.226639986038208,67,LOCALLY_SOLVED,77.8254175730865,rwlav,100.0,rACR,ma27,1.0e-5,0.002440528830066402,0.0010964472976690766,2
1,3,0.3169739246368408,82,LOCALLY_SOLVED,96.83186931398218,rwlav,100.0,rACR,ma27,1.0e-5,0.0025092229507606145,0.0010938601228548462,2
1,4,0.7073779106140137,157,LOCALLY_SOLVED,182.68608221194478,rwlav,100.0,rACR,ma27,1.0e-5,0.002440542593624473,0.0010964514853194138,2
2,1,1.5029618740081787,364,LOCALLY_SOLVED,421.0020826426406,rwlav,100.0,rACR,ma27,1.0e-5,0.0024405498067749942,0.0010964516275015475,2
2,2,1.7488279342651367,283,LOCALLY_SOLVED,342.35566041020365,rwlav,100.0,rACR,ma27,1.0e-5,0.002440530336140334,0.001096450642534509,2
2,3,0.9531610012054443,232,LOCALLY_SOLVED,270.8623747086668,rwlav,100.0,rACR,ma27,1.0e-5,0.0024405386798218576,0.0010964507883217767,2
2,4,0.8977432250976562,247,LOCALLY_SOLVED,278.0066169855016,rwlav,100.0,rACR,ma27,1.0e-5,0.0024405249635290893,0.0010964504762357597,2
2,5,0.13263297080993652,53,LOCALLY_SOLVED,58.761029354137115,rwlav,100.0,rACR,ma27,1.0e-5,0.0024405193393572944,0.0010964501375073598,2
3,1,0.7548270225524902,191,LOCALLY_SOLVED,227.96645723449805,rwlav,100.0,rACR,ma27,1.0e-5,0.0024405211517921632,0.0010964510063663456,2
3,2,0.6639368534088135,141,LOCALLY_SOLVED,166.0042528180117,rwlav,100.0,rACR,ma27,1.0e-5,0.0024405217896443787,0.0010964512231104331,2
3,3,1.0904269218444824,208,LOCALLY_SOLVED,242.26539805317017,rwlav,100.0,rACR,ma27,1.0e-5,0.0024405235354680865,0.001096451351448794,2
3,4,0.34044408798217773,79,LOCALLY_SOLVED,94.50811044428131,rwlav,100.0,rACR,ma27,1.0e-5,0.002440522790000843,0.001096450835310745,2
3,5,0.1776108741760254,44,LOCALLY_SOLVED,53.9948292153032,rwlav,100.0,rACR,ma27,1.0e-5,0.002440518607444764,0.0010964508378456922,2
3,6,0.4137248992919922,103,LOCALLY_SOLVED,120.7239907165188,rwlav,100.0,rACR,ma27,1.0e-5,0.0024405198982460075,0.0010964517068905773,2
4,1,0.23623204231262207,54,LOCALLY_SOLVED,61.14359572042362,rwlav,100.0,rACR,ma27,1.0e-5,0.002440528661411312,0.001096450649816098,2
4,2,0.15213608741760254,36,LOCALLY_SOLVED,42.07806998249379,rwlav,100.0,rACR,ma27,1.0e-5,0.0024405218231939863,0.0010964490472681846,2
4,3,0.1663498878479004,40,LOCALLY_SOLVED,44.461137893974204,rwlav,100.0,rACR,ma27,1.0e-5,0.002440521436101184,0.0010964504607759015,2
4,4,0.7686009407043457,180,LOCALLY_SOLVED,204.13437283418295,rwlav,100.0,rACR,ma27,1.0e-5,0.0024405241100458053,0.001096451925595129,2
4,5,0.18901395797729492,45,LOCALLY_SOLVED,51.61041151295669,rwlav,100.0,rACR,ma27,1.0e-5,0.002440526095819351,0.0010964509054585208,2
4,6,0.26006603240966797,60,LOCALLY_SOLVED,63.527098656974374,rwlav,100.0,rACR,ma27,1.0e-5,0.002440523517279747,0.0010964501135759654,2
5,1,0.04123401641845703,12,LOCALLY_SOLVED,13.47988166493333,rwlav,100.0,rACR,ma27,1.0e-5,0.0024405159600635606,0.0010964512506891992,2
5,2,0.14557409286499023,40,LOCALLY_SOLVED,46.8439498573153,rwlav,100.0,rACR,ma27,1.0e-5,0.0024405279339485553,0.0010964529197404148,2
5,3,3.234840154647827,317,LOCALLY_SOLVED,375.715574399062,rwlav,100.0,rACR,ma27,1.0e-5,0.0024421890042742866,0.0010964230626533018,2
5,4,0.27367615699768066,65,LOCALLY_SOLVED,75.44308358291633,rwlav,100.0,rACR,ma27,1.0e-5,0.002440526788278552,0.0010964501537562429,2
5,5,0.43221282958984375,104,LOCALLY_SOLVED,120.72425410841262,rwlav,100.0,rACR,ma27,1.0e-5,0.0024405272542558087,0.0010964484032871303,2
5,6,0.1179509162902832,38,LOCALLY_SOLVED,44.46187785071749,rwlav,100.0,rACR,ma27,1.0e-5,0.002440550893513471,0.0010964539093164195,2
5,7,0.19012188911437988,48,LOCALLY_SOLVED,58.760298575890126,rwlav,100.0,rACR,ma27,1.0e-5,0.002440526730876025,0.001096450737680236,2
5,8,0.34229302406311035,84,LOCALLY_SOLVED,94.50864411025414,rwlav,100.0,rACR,ma27,1.0e-5,0.002440531253982803,0.0010964510434134942,2
6,1,1.1804180145263672,201,LOCALLY_SOLVED,282.77957083140564,rwlav,100.0,rACR,ma27,1.0e-5,0.002440527942654258,0.0010964516777618105,2
6,2,0.3930180072784424,89,LOCALLY_SOLVED,132.63788653555812,rwlav,100.0,rACR,ma27,1.0e-5,0.0024405228609198915,0.0010964512467336205,2
7,1,0.6377568244934082,139,LOCALLY_SOLVED,173.15226237736397,rwlav,100.0,rACR,ma27,1.0e-5,0.0024405201790664854,0.001096451412097699,2
7,2,0.59505295753479,121,LOCALLY_SOLVED,142.17192659276728,rwlav,100.0,rACR,ma27,1.0e-5,0.00244052252199789,0.0010964467463602772,2
7,3,0.5032219886779785,107,LOCALLY_SOLVED,123.10567309964217,rwlav,100.0,rACR,ma27,1.0e-5,0.002440525780263547,0.001096451586223884,2
7,4,2.022291898727417,358,LOCALLY_SOLVED,447.20471462604553,rwlav,100.0,rACR,ma27,1.0e-5,0.0024405786911462224,0.0010964511858290132,2
7,5,0.8260560035705566,127,LOCALLY_SOLVED,149.32121566453807,rwlav,100.0,rACR,ma27,1.0e-5,0.0024495743154413496,0.0010964746351414664,2
7,6,0.12566208839416504,29,LOCALLY_SOLVED,58.76004769224111,rwlav,100.0,rACR,ma27,1.0e-5,0.00244051999907291,0.0010964510576505174,2
7,7,0.12992501258850098,39,LOCALLY_SOLVED,56.377493241786965,rwlav,100.0,rACR,ma27,1.0e-5,0.0024405234675419774,0.0010964507165204867,2
9,1,0.9190740585327148,172,LOCALLY_SOLVED,206.51762814840305,rwlav,100.0,rACR,ma27,1.0e-5,0.002440527267378423,0.0010964527830553833,2
9,2,0.1258690357208252,25,LOCALLY_SOLVED,53.9941869597937,rwlav,100.0,rACR,ma27,1.0e-5,0.0024405270921159516,0.0010964564768470705,2
9,3,0.1212930679321289,24,LOCALLY_SOLVED,51.61106184800722,rwlav,100.0,rACR,ma27,1.0e-5,0.0024405271527563333,0.0010964625555260636,2
9,4,0.12436199188232422,25,LOCALLY_SOLVED,53.994187846988524,rwlav,100.0,rACR,ma27,1.0e-5,0.0024405270183598393,0.0010964540417870428,2
9,5,1.4900729656219482,252,LOCALLY_SOLVED,299.4602567383517,rwlav,100.0,rACR,ma27,1.0e-5,0.00244057832724609,0.0010964495563934122,2
9,6,0.14242792129516602,27,LOCALLY_SOLVED,56.377498619832714,rwlav,100.0,rACR,ma27,1.0e-5,0.002440526997917969,0.00109651382814359,2
10,1,0.14420199394226074,30,LOCALLY_SOLVED,53.99437227707828,rwlav,100.0,rACR,ma27,1.0e-5,0.0024405255008375093,0.0010964506466960085,2
10,2,0.07603096961975098,16,LOCALLY_SOLVED,15.409019510539117,rwlav,100.0,rACR,ma27,1.0e-5,0.0041768193815174826,0.0010815365643914165,2
10,3,0.19875502586364746,46,LOCALLY_SOLVED,39.69489576036289,rwlav,100.0,rACR,ma27,1.0e-5,0.002440554102976167,0.001096447277552425,2
10,4,0.09505391120910645,23,LOCALLY_SOLVED,20.629600434611813,rwlav,100.0,rACR,ma27,1.0e-5,0.002440525406258498,0.0010964510463427298,2
10,5,0.08455109596252441,24,LOCALLY_SOLVED,30.16224503267013,rwlav,100.0,rACR,ma27,1.0e-5,0.002440518882123932,0.001096451261661635,2
10,6,0.07077598571777344,19,LOCALLY_SOLVED,15.863062173624783,rwlav,100.0,rACR,ma27,1.0e-5,0.002440519547358244,0.0010964506123185246,2
11,1,0.13437795639038086,42,LOCALLY_SOLVED,77.8260085677274,rwlav,100.0,rACR,ma27,1.0e-5,0.0024405549490353895,0.0010964496526516437,2
11,2,0.04117321968078613,10,LOCALLY_SOLVED,11.096662890882117,rwlav,100.0,rACR,ma27,1.0e-5,0.0024405203689645827,0.001096450136885089,2
11,3,0.2475728988647461,65,LOCALLY_SOLVED,82.59258124438233,rwlav,100.0,rACR,ma27,1.0e-5,0.0024405267757470206,0.0010964517934820282,2
11,4,0.7508928775787354,114,LOCALLY_SOLVED,149.26206301730156,rwlav,100.0,rACR,ma27,1.0e-5,0.002849557440399275,0.001098181904746643,2
11,5,0.8943431377410889,157,LOCALLY_SOLVED,208.89853770710124,rwlav,100.0,rACR,ma27,1.0e-5,0.0024405458742633446,0.0010964515378989591,2
12,1,2.130837917327881,247,LOCALLY_SOLVED,377.77219119295125,rwlav,100.0,rACR,ma27,1.0e-5,0.0024528761028095314,0.0010928357181894909,2
12,2,0.9028048515319824,167,LOCALLY_SOLVED,201.75068818470095,rwlav,100.0,rACR,ma27,1.0e-5,0.002440561776061667,0.0010964510640549569,2
12,3,1.3479349613189697,153,LOCALLY_SOLVED,226.85461452681056,rwlav,100.0,rACR,ma27,1.0e-5,0.0043256132813309645,0.0011037085899018612,2
13,1,0.5337779521942139,89,LOCALLY_SOLVED,113.38165293739316,rwlav,100.0,rACR,ma27,1.0e-5,0.0024439411575458703,0.00107409998504773,2
13,2,0.34043288230895996,82,LOCALLY_SOLVED,92.12529623668551,rwlav,100.0,rACR,ma27,1.0e-5,0.0024405317027547113,0.0010964482970283777,2
13,3,0.04278302192687988,10,LOCALLY_SOLVED,8.678507702827456,rwlav,100.0,rACR,ma27,1.0e-5,0.002440516247710578,0.0010964499330110011,2
13,4,1.3407461643218994,182,LOCALLY_SOLVED,7667.8960735673145,rwlav,100.0,rACR,ma27,1.0e-5,0.08260779564738807,0.022896771794467474,2
15,1,1.2143199443817139,167,LOCALLY_SOLVED,187.37809036757164,rwlav,100.0,rACR,ma27,1.0e-5,0.0026881042465531912,0.0010946418258601244,2
15,2,1.0122020244598389,200,LOCALLY_SOLVED,258.9479595307532,rwlav,100.0,rACR,ma27,1.0e-5,0.0024405317142792704,0.0010964513552153277,2
15,3,1.7740070819854736,306,LOCALLY_SOLVED,406.70021841958663,rwlav,100.0,rACR,ma27,1.0e-5,0.002440626314229588,0.0010964505834736237,2
15,4,1.7684190273284912,260,LOCALLY_SOLVED,332.8228998651808,rwlav,100.0,rACR,ma27,1.0e-5,0.002440539565588873,0.0010964494782967056,2
15,5,0.1947309970855713,49,LOCALLY_SOLVED,58.76122299982264,rwlav,100.0,rACR,ma27,1.0e-5,0.002440524689361512,0.0010964518574885773,2
15,6,0.5082230567932129,120,LOCALLY_SOLVED,166.0034369639016,rwlav,100.0,rACR,ma27,1.0e-5,0.00244051958448277,0.0010964512576926767,2
15,7,0.3930799961090088,100,LOCALLY_SOLVED,132.63946024357492,rwlav,100.0,rACR,ma27,1.0e-5,0.0024405156683553475,0.0010964512790467315,2
16,1,0.3683650493621826,76,LOCALLY_SOLVED,96.56524463750515,rwlav,100.0,rACR,ma27,1.0e-5,0.005763198728901964,0.0011105543767591828,2
16,2,0.45049095153808594,150,LOCALLY_SOLVED,177.91894208715743,rwlav,100.0,rACR,ma27,1.0e-5,0.002440526317291969,0.0010964507400667697,2
16,3,0.4442729949951172,142,LOCALLY_SOLVED,166.00360325218102,rwlav,100.0,rACR,ma27,1.0e-5,0.0024410189409564964,0.0010964429636837415,2
16,4,0.3558311462402344,127,LOCALLY_SOLVED,142.17117309994973,rwlav,100.0,rACR,ma27,1.0e-5,0.0024405190676159982,0.001096451205306696,2
17,1,2.2062599658966064,378,LOCALLY_SOLVED,451.9762346282122,rwlav,100.0,rACR,ma27,1.0e-5,0.0024406814228381535,0.0010964502397501992,2
17,2,0.0692589282989502,19,LOCALLY_SOLVED,23.012704493431453,rwlav,100.0,rACR,ma27,1.0e-5,0.002440523127471117,0.0010964507777079869,2
17,3,0.5191700458526611,157,LOCALLY_SOLVED,189.833356506417,rwlav,100.0,rACR,ma27,1.0e-5,0.0024405451190299132,0.0010964492929098626,2
17,4,0.6691539287567139,215,LOCALLY_SOLVED,256.5635703932394,rwlav,100.0,rACR,ma27,1.0e-5,0.0024405687006701093,0.0010964512170541134,2
17,5,1.4234299659729004,316,LOCALLY_SOLVED,382.8701477938508,rwlav,100.0,rACR,ma27,1.0e-5,0.0024405525314694643,0.001096451461543616,2
17,6,1.8183109760284424,438,LOCALLY_SOLVED,535.3913215606253,rwlav,100.0,rACR,ma27,1.0e-5,0.002440621075072258,0.0010964509603143256,2
17,7,0.8812739849090576,221,LOCALLY_SOLVED,292.3050098005609,rwlav,100.0,rACR,ma27,1.0e-5,0.002440655174928752,0.0010964512820471554,2
18,1,0.30911707878112793,106,LOCALLY_SOLVED,137.40424354479282,rwlav,100.0,rACR,ma27,1.0e-5,0.0024405296603557947,0.0010964024712592033,2
18,2,0.17064189910888672,53,LOCALLY_SOLVED,61.143066717567486,rwlav,100.0,rACR,ma27,1.0e-5,0.0024405367213891083,0.0010964513833830371,2
18,3,0.2999379634857178,110,LOCALLY_SOLVED,125.48871255308192,rwlav,100.0,rACR,ma27,1.0e-5,0.0024405578780777315,0.0010964449749951823,2
18,4,0.2636830806732178,74,LOCALLY_SOLVED,84.97504613376897,rwlav,100.0,rACR,ma27,1.0e-5,0.0024405238437781307,0.0010964512455475832,2
18,5,0.2401888370513916,88,LOCALLY_SOLVED,104.04002838766944,rwlav,100.0,rACR,ma27,1.0e-5,0.002440541254897788,0.001096451399492821,2
18,6,0.15636110305786133,46,LOCALLY_SOLVED,56.3769164482165,rwlav,100.0,rACR,ma27,1.0e-5,0.002440526477400784,0.0010964517114482328,2
18,7,0.20104384422302246,58,LOCALLY_SOLVED,70.67644524057438,rwlav,100.0,rACR,ma27,1.0e-5,0.0024405258421522635,0.0010964510836641709,2
18,8,0.16645193099975586,48,LOCALLY_SOLVED,53.99375999053574,rwlav,100.0,rACR,ma27,1.0e-5,0.002440522417006763,0.0010964507387539026,2
18,9,0.42851805686950684,98,LOCALLY_SOLVED,123.10590177799253,rwlav,100.0,rACR,ma27,1.0e-5,0.0024405346796707583,0.001096451015342733,2
19,1,0.34482407569885254,111,LOCALLY_SOLVED,123.10604323893018,rwlav,100.0,rACR,ma27,1.0e-5,0.0024405404422329635,0.0010964570373637713,2
19,2,0.9943761825561523,214,LOCALLY_SOLVED,268.4801638774068,rwlav,100.0,rACR,ma27,1.0e-5,0.0024409813431445215,0.0010964010175604218,2
19,3,0.42473411560058594,138,LOCALLY_SOLVED,158.85416334333124,rwlav,100.0,rACR,ma27,1.0e-5,0.002440534183932197,0.0010964460415532613,2
19,4,0.3563809394836426,111,LOCALLY_SOLVED,132.33012269137967,rwlav,100.0,rACR,ma27,1.0e-5,0.0024486345106501384,0.0010928500939640655,2
19,5,0.42806410789489746,149,LOCALLY_SOLVED,177.91894203905682,rwlav,100.0,rACR,ma27,1.0e-5,0.002440524330749705,0.0010964503776454463,2
20,1,0.125046968460083,29,LOCALLY_SOLVED,63.52705516817627,rwlav,100.0,rACR,ma27,1.0e-5,0.002440524954940182,0.0010964525311470083,2
20,2,0.2211320400238037,56,LOCALLY_SOLVED,65.90982221054864,rwlav,100.0,rACR,ma27,1.0e-5,0.0024405206508946176,0.0010964505086723478,2
20,3,0.306243896484375,94,LOCALLY_SOLVED,144.55803810673098,rwlav,100.0,rACR,ma27,1.0e-5,0.0024405232627726647,0.0010964510781687293,2
20,4,0.17725515365600586,32,LOCALLY_SOLVED,73.05984479584097,rwlav,100.0,rACR,ma27,1.0e-5,0.0024405267955380783,0.0010965716413715934,2
20,5,0.1534128189086914,26,LOCALLY_SOLVED,58.70523201577043,rwlav,100.0,rACR,ma27,1.0e-5,0.0024660192133647563,0.0011148832266023134,2
21,1,0.18302702903747559,51,LOCALLY_SOLVED,56.37734179327391,rwlav,100.0,rACR,ma27,1.0e-5,0.0024405194614749437,0.0010964511917200244,2
21,2,0.1652240753173828,50,LOCALLY_SOLVED,58.76025254452068,rwlav,100.0,rACR,ma27,1.0e-5,0.0024405203849577894,0.0010964503040989378,2
21,3,0.44721198081970215,132,LOCALLY_SOLVED,163.62057711260647,rwlav,100.0,rACR,ma27,1.0e-5,0.0024405523014059405,0.0010964538461166443,2
21,4,0.151961088180542,42,LOCALLY_SOLVED,46.844399430499124,rwlav,100.0,rACR,ma27,1.0e-5,0.0024405272298180236,0.0010964511395332678,2
21,5,0.22162890434265137,62,LOCALLY_SOLVED,68.29316105180908,rwlav,100.0,rACR,ma27,1.0e-5,0.002440521215488989,0.0010964503857064784,2
22,1,0.1494739055633545,60,LOCALLY_SOLVED,77.82622883804721,rwlav,100.0,rACR,ma27,1.0e-5,0.0024405227863104617,0.0010964512321540011,2
22,2,0.09040689468383789,29,LOCALLY_SOLVED,34.92848523103706,rwlav,100.0,rACR,ma27,1.0e-5,0.0024405157151641266,0.001096451685821255,2
22,3,0.3008100986480713,100,LOCALLY_SOLVED,118.34034302006597,rwlav,100.0,rACR,ma27,1.0e-5,0.0024407545295037636,0.0010964529723098673,2
22,4,0.13069796562194824,56,LOCALLY_SOLVED,65.90985391436604,rwlav,100.0,rACR,ma27,1.0e-5,0.0024405209026341357,0.0010964504190564908,2
22,5,0.15822100639343262,63,LOCALLY_SOLVED,73.06055927991706,rwlav,100.0,rACR,ma27,1.0e-5,0.0024405221864727267,0.0010964511158336767,2
22,6,0.18619489669799805,78,LOCALLY_SOLVED,92.12455990850977,rwlav,100.0,rACR,ma27,1.0e-5,0.0024405179081503636,0.0010964512294165392,2
23,1,0.7645831108093262,195,LOCALLY_SOLVED,268.47878388483133,rwlav,100.0,rACR,ma27,1.0e-5,0.0024405394686806137,0.0010964496475960779,2
23,2,0.24001383781433105,100,LOCALLY_SOLVED,113.5741148715776,rwlav,100.0,rACR,ma27,1.0e-5,0.0024405265296267853,0.001096451907347248,2
23,3,0.03360891342163086,6,LOCALLY_SOLVED,8.67850861432303,rwlav,100.0,rACR,ma27,1.0e-5,0.0024405229599617773,0.0010964352491520451,2
23,4,0.8759469985961914,153,LOCALLY_SOLVED,216.04929488800127,rwlav,100.0,rACR,ma27,1.0e-5,0.0024406063081146012,0.00109644126665004,2
23,5,0.38321900367736816,84,LOCALLY_SOLVED,106.42266644600377,rwlav,100.0,rACR,ma27,1.0e-5,0.002440531058129025,0.001096444827639202,2
25,1,0.10603904724121094,26,LOCALLY_SOLVED,30.162585602282242,rwlav,100.0,rACR,ma27,1.0e-5,0.0024405254296226975,0.0010964520630478303,2
25,2,0.210953950881958,40,LOCALLY_SOLVED,46.84409476023571,rwlav,100.0,rACR,ma27,1.0e-5,0.002441795672780245,0.001096283385885045,2
25,3,0.12067294120788574,29,LOCALLY_SOLVED,34.92856638060477,rwlav,100.0,rACR,ma27,1.0e-5,0.002440521694047737,0.0010964510114054495,2
1,1,0.5976440906524658,118,LOCALLY_SOLVED,135.02256122678847,wls,100.0,rACR,ma27,1.0e-5,0.002440532564769171,0.001096451904260049,2
1,2,0.22411489486694336,67,LOCALLY_SOLVED,77.8254175730865,wls,100.0,rACR,ma27,1.0e-5,0.002440528830066402,0.0010964472976690766,2
1,3,0.31554698944091797,82,LOCALLY_SOLVED,96.83186931398218,wls,100.0,rACR,ma27,1.0e-5,0.0025092229507606145,0.0010938601228548462,2
1,4,0.6765608787536621,157,LOCALLY_SOLVED,182.68608221194478,wls,100.0,rACR,ma27,1.0e-5,0.002440542593624473,0.0010964514853194138,2
2,1,1.4587070941925049,364,LOCALLY_SOLVED,421.0020826426406,wls,100.0,rACR,ma27,1.0e-5,0.0024405498067749942,0.0010964516275015475,2
2,2,1.7291510105133057,283,LOCALLY_SOLVED,342.35566041020365,wls,100.0,rACR,ma27,1.0e-5,0.002440530336140334,0.001096450642534509,2
2,3,0.9202060699462891,232,LOCALLY_SOLVED,270.8623747086668,wls,100.0,rACR,ma27,1.0e-5,0.0024405386798218576,0.0010964507883217767,2
2,4,0.8687748908996582,247,LOCALLY_SOLVED,278.0066169855016,wls,100.0,rACR,ma27,1.0e-5,0.0024405249635290893,0.0010964504762357597,2
2,5,0.1292729377746582,53,LOCALLY_SOLVED,58.761029354137115,wls,100.0,rACR,ma27,1.0e-5,0.0024405193393572944,0.0010964501375073598,2
3,1,0.7835390567779541,191,LOCALLY_SOLVED,227.96645723449805,wls,100.0,rACR,ma27,1.0e-5,0.0024405211517921632,0.0010964510063663456,2
3,2,0.6409151554107666,141,LOCALLY_SOLVED,166.0042528180117,wls,100.0,rACR,ma27,1.0e-5,0.0024405217896443787,0.0010964512231104331,2
3,3,1.0858819484710693,208,LOCALLY_SOLVED,242.26539805317017,wls,100.0,rACR,ma27,1.0e-5,0.0024405235354680865,0.001096451351448794,2
3,4,0.33075594902038574,79,LOCALLY_SOLVED,94.50811044428131,wls,100.0,rACR,ma27,1.0e-5,0.002440522790000843,0.001096450835310745,2
3,5,0.17779898643493652,44,LOCALLY_SOLVED,53.9948292153032,wls,100.0,rACR,ma27,1.0e-5,0.002440518607444764,0.0010964508378456922,2
3,6,0.41815900802612305,103,LOCALLY_SOLVED,120.7239907165188,wls,100.0,rACR,ma27,1.0e-5,0.0024405198982460075,0.0010964517068905773,2
4,1,0.22810792922973633,54,LOCALLY_SOLVED,61.14359572042362,wls,100.0,rACR,ma27,1.0e-5,0.002440528661411312,0.001096450649816098,2
4,2,0.14847087860107422,36,LOCALLY_SOLVED,42.07806998249379,wls,100.0,rACR,ma27,1.0e-5,0.0024405218231939863,0.0010964490472681846,2
4,3,0.1563100814819336,40,LOCALLY_SOLVED,44.461137893974204,wls,100.0,rACR,ma27,1.0e-5,0.002440521436101184,0.0010964504607759015,2
4,4,0.7894880771636963,180,LOCALLY_SOLVED,204.13437283418295,wls,100.0,rACR,ma27,1.0e-5,0.0024405241100458053,0.001096451925595129,2
4,5,0.19141316413879395,45,LOCALLY_SOLVED,51.61041151295669,wls,100.0,rACR,ma27,1.0e-5,0.002440526095819351,0.0010964509054585208,2
4,6,0.25037407875061035,60,LOCALLY_SOLVED,63.527098656974374,wls,100.0,rACR,ma27,1.0e-5,0.002440523517279747,0.0010964501135759654,2
5,1,0.040824174880981445,12,LOCALLY_SOLVED,13.47988166493333,wls,100.0,rACR,ma27,1.0e-5,0.0024405159600635606,0.0010964512506891992,2
5,2,0.141646146774292,40,LOCALLY_SOLVED,46.8439498573153,wls,100.0,rACR,ma27,1.0e-5,0.0024405279339485553,0.0010964529197404148,2
5,3,3.1162140369415283,317,LOCALLY_SOLVED,375.715574399062,wls,100.0,rACR,ma27,1.0e-5,0.0024421890042742866,0.0010964230626533018,2
5,4,0.2659628391265869,65,LOCALLY_SOLVED,75.44308358291633,wls,100.0,rACR,ma27,1.0e-5,0.002440526788278552,0.0010964501537562429,2
5,5,0.4360959529876709,104,LOCALLY_SOLVED,120.72425410841262,wls,100.0,rACR,ma27,1.0e-5,0.0024405272542558087,0.0010964484032871303,2
5,6,0.11695194244384766,38,LOCALLY_SOLVED,44.46187785071749,wls,100.0,rACR,ma27,1.0e-5,0.002440550893513471,0.0010964539093164195,2
5,7,0.1916201114654541,48,LOCALLY_SOLVED,58.760298575890126,wls,100.0,rACR,ma27,1.0e-5,0.002440526730876025,0.001096450737680236,2
5,8,0.3204011917114258,84,LOCALLY_SOLVED,94.50864411025414,wls,100.0,rACR,ma27,1.0e-5,0.002440531253982803,0.0010964510434134942,2
6,1,1.1896002292633057,201,LOCALLY_SOLVED,282.77957083140564,wls,100.0,rACR,ma27,1.0e-5,0.002440527942654258,0.0010964516777618105,2
6,2,0.38509607315063477,89,LOCALLY_SOLVED,132.63788653555812,wls,100.0,rACR,ma27,1.0e-5,0.0024405228609198915,0.0010964512467336205,2
7,1,0.6348779201507568,139,LOCALLY_SOLVED,173.15226237736397,wls,100.0,rACR,ma27,1.0e-5,0.0024405201790664854,0.001096451412097699,2
7,2,0.5662798881530762,121,LOCALLY_SOLVED,142.17192659276728,wls,100.0,rACR,ma27,1.0e-5,0.00244052252199789,0.0010964467463602772,2
7,3,0.4989800453186035,107,LOCALLY_SOLVED,123.10567309964217,wls,100.0,rACR,ma27,1.0e-5,0.002440525780263547,0.001096451586223884,2
7,4,2.0437440872192383,358,LOCALLY_SOLVED,447.20471462604553,wls,100.0,rACR,ma27,1.0e-5,0.0024405786911462224,0.0010964511858290132,2
7,5,0.7993729114532471,127,LOCALLY_SOLVED,149.32121566453807,wls,100.0,rACR,ma27,1.0e-5,0.0024495743154413496,0.0010964746351414664,2
7,6,0.12264895439147949,29,LOCALLY_SOLVED,58.76004769224111,wls,100.0,rACR,ma27,1.0e-5,0.00244051999907291,0.0010964510576505174,2
7,7,0.1298220157623291,39,LOCALLY_SOLVED,56.377493241786965,wls,100.0,rACR,ma27,1.0e-5,0.0024405234675419774,0.0010964507165204867,2
9,1,0.8710248470306396,172,LOCALLY_SOLVED,206.51762814840305,wls,100.0,rACR,ma27,1.0e-5,0.002440527267378423,0.0010964527830553833,2
9,2,0.12242293357849121,25,LOCALLY_SOLVED,53.9941869597937,wls,100.0,rACR,ma27,1.0e-5,0.0024405270921159516,0.0010964564768470705,2
9,3,0.11556291580200195,24,LOCALLY_SOLVED,51.61106184800722,wls,100.0,rACR,ma27,1.0e-5,0.0024405271527563333,0.0010964625555260636,2
9,4,0.12187814712524414,25,LOCALLY_SOLVED,53.994187846988524,wls,100.0,rACR,ma27,1.0e-5,0.0024405270183598393,0.0010964540417870428,2
9,5,1.443565845489502,252,LOCALLY_SOLVED,299.4602567383517,wls,100.0,rACR,ma27,1.0e-5,0.00244057832724609,0.0010964495563934122,2
9,6,0.14115691184997559,27,LOCALLY_SOLVED,56.377498619832714,wls,100.0,rACR,ma27,1.0e-5,0.002440526997917969,0.00109651382814359,2
10,1,0.14408612251281738,30,LOCALLY_SOLVED,53.99437227707828,wls,100.0,rACR,ma27,1.0e-5,0.0024405255008375093,0.0010964506466960085,2
10,2,0.07846903800964355,16,LOCALLY_SOLVED,15.409019510539117,wls,100.0,rACR,ma27,1.0e-5,0.0041768193815174826,0.0010815365643914165,2
10,3,0.20065808296203613,46,LOCALLY_SOLVED,39.69489576036289,wls,100.0,rACR,ma27,1.0e-5,0.002440554102976167,0.001096447277552425,2
10,4,0.10003805160522461,23,LOCALLY_SOLVED,20.629600434611813,wls,100.0,rACR,ma27,1.0e-5,0.002440525406258498,0.0010964510463427298,2
10,5,0.08938908576965332,24,LOCALLY_SOLVED,30.16224503267013,wls,100.0,rACR,ma27,1.0e-5,0.002440518882123932,0.001096451261661635,2
10,6,0.06929588317871094,19,LOCALLY_SOLVED,15.863062173624783,wls,100.0,rACR,ma27,1.0e-5,0.002440519547358244,0.0010964506123185246,2
11,1,0.1368541717529297,42,LOCALLY_SOLVED,77.8260085677274,wls,100.0,rACR,ma27,1.0e-5,0.0024405549490353895,0.0010964496526516437,2
11,2,0.04165387153625488,10,LOCALLY_SOLVED,11.096662890882117,wls,100.0,rACR,ma27,1.0e-5,0.0024405203689645827,0.001096450136885089,2
11,3,0.2617349624633789,65,LOCALLY_SOLVED,82.59258124438233,wls,100.0,rACR,ma27,1.0e-5,0.0024405267757470206,0.0010964517934820282,2
11,4,0.759423017501831,114,LOCALLY_SOLVED,149.26206301730156,wls,100.0,rACR,ma27,1.0e-5,0.002849557440399275,0.001098181904746643,2
11,5,0.8986680507659912,157,LOCALLY_SOLVED,208.89853770710124,wls,100.0,rACR,ma27,1.0e-5,0.0024405458742633446,0.0010964515378989591,2
12,1,2.1232800483703613,247,LOCALLY_SOLVED,377.77219119295125,wls,100.0,rACR,ma27,1.0e-5,0.0024528761028095314,0.0010928357181894909,2
12,2,0.9056909084320068,167,LOCALLY_SOLVED,201.75068818470095,wls,100.0,rACR,ma27,1.0e-5,0.002440561776061667,0.0010964510640549569,2
12,3,1.337428092956543,153,LOCALLY_SOLVED,226.85461452681056,wls,100.0,rACR,ma27,1.0e-5,0.0043256132813309645,0.0011037085899018612,2
13,1,0.5325310230255127,89,LOCALLY_SOLVED,113.38165293739316,wls,100.0,rACR,ma27,1.0e-5,0.0024439411575458703,0.00107409998504773,2
13,2,0.33881306648254395,82,LOCALLY_SOLVED,92.12529623668551,wls,100.0,rACR,ma27,1.0e-5,0.0024405317027547113,0.0010964482970283777,2
13,3,0.04335594177246094,10,LOCALLY_SOLVED,8.678507702827456,wls,100.0,rACR,ma27,1.0e-5,0.002440516247710578,0.0010964499330110011,2
13,4,1.3315730094909668,182,LOCALLY_SOLVED,7667.8960735673145,wls,100.0,rACR,ma27,1.0e-5,0.08260779564738807,0.022896771794467474,2
15,1,1.1336500644683838,167,LOCALLY_SOLVED,187.37809036757164,wls,100.0,rACR,ma27,1.0e-5,0.0026881042465531912,0.0010946418258601244,2
15,2,1.0349559783935547,200,LOCALLY_SOLVED,258.9479595307532,wls,100.0,rACR,ma27,1.0e-5,0.0024405317142792704,0.0010964513552153277,2
15,3,1.7869799137115479,306,LOCALLY_SOLVED,406.70021841958663,wls,100.0,rACR,ma27,1.0e-5,0.002440626314229588,0.0010964505834736237,2
15,4,1.8751170635223389,260,LOCALLY_SOLVED,332.8228998651808,wls,100.0,rACR,ma27,1.0e-5,0.002440539565588873,0.0010964494782967056,2
15,5,0.20143485069274902,49,LOCALLY_SOLVED,58.76122299982264,wls,100.0,rACR,ma27,1.0e-5,0.002440524689361512,0.0010964518574885773,2
15,6,0.5004141330718994,120,LOCALLY_SOLVED,166.0034369639016,wls,100.0,rACR,ma27,1.0e-5,0.00244051958448277,0.0010964512576926767,2
15,7,0.40273594856262207,100,LOCALLY_SOLVED,132.63946024357492,wls,100.0,rACR,ma27,1.0e-5,0.0024405156683553475,0.0010964512790467315,2
16,1,0.38294291496276855,76,LOCALLY_SOLVED,96.56524463750515,wls,100.0,rACR,ma27,1.0e-5,0.005763198728901964,0.0011105543767591828,2
16,2,0.42650389671325684,150,LOCALLY_SOLVED,177.91894208715743,wls,100.0,rACR,ma27,1.0e-5,0.002440526317291969,0.0010964507400667697,2
16,3,0.42230796813964844,142,LOCALLY_SOLVED,166.00360325218102,wls,100.0,rACR,ma27,1.0e-5,0.0024410189409564964,0.0010964429636837415,2
16,4,0.3584470748901367,127,LOCALLY_SOLVED,142.17117309994973,wls,100.0,rACR,ma27,1.0e-5,0.0024405190676159982,0.001096451205306696,2
17,1,2.1302850246429443,378,LOCALLY_SOLVED,451.9762346282122,wls,100.0,rACR,ma27,1.0e-5,0.0024406814228381535,0.0010964502397501992,2
17,2,0.06920385360717773,19,LOCALLY_SOLVED,23.012704493431453,wls,100.0,rACR,ma27,1.0e-5,0.002440523127471117,0.0010964507777079869,2
17,3,0.4978950023651123,157,LOCALLY_SOLVED,189.833356506417,wls,100.0,rACR,ma27,1.0e-5,0.0024405451190299132,0.0010964492929098626,2
17,4,0.6391890048980713,215,LOCALLY_SOLVED,256.5635703932394,wls,100.0,rACR,ma27,1.0e-5,0.0024405687006701093,0.0010964512170541134,2
17,5,1.406264066696167,316,LOCALLY_SOLVED,382.8701477938508,wls,100.0,rACR,ma27,1.0e-5,0.0024405525314694643,0.001096451461543616,2
17,6,1.841068983078003,438,LOCALLY_SOLVED,535.3913215606253,wls,100.0,rACR,ma27,1.0e-5,0.002440621075072258,0.0010964509603143256,2
17,7,0.8813560009002686,221,LOCALLY_SOLVED,292.3050098005609,wls,100.0,rACR,ma27,1.0e-5,0.002440655174928752,0.0010964512820471554,2
18,1,0.306243896484375,106,LOCALLY_SOLVED,137.40424354479282,wls,100.0,rACR,ma27,1.0e-5,0.0024405296603557947,0.0010964024712592033,2
18,2,0.17635297775268555,53,LOCALLY_SOLVED,61.143066717567486,wls,100.0,rACR,ma27,1.0e-5,0.0024405367213891083,0.0010964513833830371,2
18,3,0.2943589687347412,110,LOCALLY_SOLVED,125.48871255308192,wls,100.0,rACR,ma27,1.0e-5,0.0024405578780777315,0.0010964449749951823,2
18,4,0.2486560344696045,74,LOCALLY_SOLVED,84.97504613376897,wls,100.0,rACR,ma27,1.0e-5,0.0024405238437781307,0.0010964512455475832,2
18,5,0.23525500297546387,88,LOCALLY_SOLVED,104.04002838766944,wls,100.0,rACR,ma27,1.0e-5,0.002440541254897788,0.001096451399492821,2
18,6,0.1526939868927002,46,LOCALLY_SOLVED,56.3769164482165,wls,100.0,rACR,ma27,1.0e-5,0.002440526477400784,0.0010964517114482328,2
18,7,0.20713281631469727,58,LOCALLY_SOLVED,70.67644524057438,wls,100.0,rACR,ma27,1.0e-5,0.0024405258421522635,0.0010964510836641709,2
18,8,0.16561508178710938,48,LOCALLY_SOLVED,53.99375999053574,wls,100.0,rACR,ma27,1.0e-5,0.002440522417006763,0.0010964507387539026,2
18,9,0.43042898178100586,98,LOCALLY_SOLVED,123.10590177799253,wls,100.0,rACR,ma27,1.0e-5,0.0024405346796707583,0.001096451015342733,2
19,1,0.3340890407562256,111,LOCALLY_SOLVED,123.10604323893018,wls,100.0,rACR,ma27,1.0e-5,0.0024405404422329635,0.0010964570373637713,2
19,2,0.991541862487793,214,LOCALLY_SOLVED,268.4801638774068,wls,100.0,rACR,ma27,1.0e-5,0.0024409813431445215,0.0010964010175604218,2
19,3,0.41097402572631836,138,LOCALLY_SOLVED,158.85416334333124,wls,100.0,rACR,ma27,1.0e-5,0.002440534183932197,0.0010964460415532613,2
19,4,0.35072803497314453,111,LOCALLY_SOLVED,132.33012269137967,wls,100.0,rACR,ma27,1.0e-5,0.0024486345106501384,0.0010928500939640655,2
19,5,0.42742109298706055,149,LOCALLY_SOLVED,177.91894203905682,wls,100.0,rACR,ma27,1.0e-5,0.002440524330749705,0.0010964503776454463,2
20,1,0.12525105476379395,29,LOCALLY_SOLVED,63.52705516817627,wls,100.0,rACR,ma27,1.0e-5,0.002440524954940182,0.0010964525311470083,2
20,2,0.2193288803100586,56,LOCALLY_SOLVED,65.90982221054864,wls,100.0,rACR,ma27,1.0e-5,0.0024405206508946176,0.0010964505086723478,2
20,3,0.3107750415802002,94,LOCALLY_SOLVED,144.55803810673098,wls,100.0,rACR,ma27,1.0e-5,0.0024405232627726647,0.0010964510781687293,2
20,4,0.17242717742919922,32,LOCALLY_SOLVED,73.05984479584097,wls,100.0,rACR,ma27,1.0e-5,0.0024405267955380783,0.0010965716413715934,2
20,5,0.1509840488433838,26,LOCALLY_SOLVED,58.70523201577043,wls,100.0,rACR,ma27,1.0e-5,0.0024660192133647563,0.0011148832266023134,2
21,1,0.17576098442077637,51,LOCALLY_SOLVED,56.37734179327391,wls,100.0,rACR,ma27,1.0e-5,0.0024405194614749437,0.0010964511917200244,2
21,2,0.170457124710083,50,LOCALLY_SOLVED,58.76025254452068,wls,100.0,rACR,ma27,1.0e-5,0.0024405203849577894,0.0010964503040989378,2
21,3,0.430462121963501,132,LOCALLY_SOLVED,163.62057711260647,wls,100.0,rACR,ma27,1.0e-5,0.0024405523014059405,0.0010964538461166443,2
21,4,0.153242826461792,42,LOCALLY_SOLVED,46.844399430499124,wls,100.0,rACR,ma27,1.0e-5,0.0024405272298180236,0.0010964511395332678,2
21,5,0.22628283500671387,62,LOCALLY_SOLVED,68.29316105180908,wls,100.0,rACR,ma27,1.0e-5,0.002440521215488989,0.0010964503857064784,2
22,1,0.16102004051208496,60,LOCALLY_SOLVED,77.82622883804721,wls,100.0,rACR,ma27,1.0e-5,0.0024405227863104617,0.0010964512321540011,2
22,2,0.09020590782165527,29,LOCALLY_SOLVED,34.92848523103706,wls,100.0,rACR,ma27,1.0e-5,0.0024405157151641266,0.001096451685821255,2
22,3,0.30002498626708984,100,LOCALLY_SOLVED,118.34034302006597,wls,100.0,rACR,ma27,1.0e-5,0.0024407545295037636,0.0010964529723098673,2
22,4,0.12921404838562012,56,LOCALLY_SOLVED,65.90985391436604,wls,100.0,rACR,ma27,1.0e-5,0.0024405209026341357,0.0010964504190564908,2
22,5,0.15858101844787598,63,LOCALLY_SOLVED,73.06055927991706,wls,100.0,rACR,ma27,1.0e-5,0.0024405221864727267,0.0010964511158336767,2
22,6,0.18482685089111328,78,LOCALLY_SOLVED,92.12455990850977,wls,100.0,rACR,ma27,1.0e-5,0.0024405179081503636,0.0010964512294165392,2
23,1,0.7214150428771973,195,LOCALLY_SOLVED,268.47878388483133,wls,100.0,rACR,ma27,1.0e-5,0.0024405394686806137,0.0010964496475960779,2
23,2,0.24335598945617676,100,LOCALLY_SOLVED,113.5741148715776,wls,100.0,rACR,ma27,1.0e-5,0.0024405265296267853,0.001096451907347248,2
23,3,0.032978057861328125,6,LOCALLY_SOLVED,8.67850861432303,wls,100.0,rACR,ma27,1.0e-5,0.0024405229599617773,0.0010964352491520451,2
23,4,0.8577420711517334,153,LOCALLY_SOLVED,216.04929488800127,wls,100.0,rACR,ma27,1.0e-5,0.0024406063081146012,0.00109644126665004,2
23,5,0.3704380989074707,84,LOCALLY_SOLVED,106.42266644600377,wls,100.0,rACR,ma27,1.0e-5,0.002440531058129025,0.001096444827639202,2
25,1,0.10870599746704102,26,LOCALLY_SOLVED,30.162585602282242,wls,100.0,rACR,ma27,1.0e-5,0.0024405254296226975,0.0010964520630478303,2
25,2,0.2202308177947998,40,LOCALLY_SOLVED,46.84409476023571,wls,100.0,rACR,ma27,1.0e-5,0.002441795672780245,0.001096283385885045,2
25,3,0.11579203605651855,29,LOCALLY_SOLVED,34.92856638060477,wls,100.0,rACR,ma27,1.0e-5,0.002440521694047737,0.0010964510114054495,2
1,1,0.26222801208496094,118,LOCALLY_SOLVED,135.02255926383322,rwls,100.0,rIVR,ma27,1.0e-5,0.0024405325604197614,0.0010964518985355095,2
1,2,0.11947393417358398,67,LOCALLY_SOLVED,77.8254075654654,rwls,100.0,rIVR,ma27,1.0e-5,0.0024405282063659772,0.0010964474683569645,2
1,3,0.17958402633666992,82,LOCALLY_SOLVED,96.83186830546818,rwls,100.0,rIVR,ma27,1.0e-5,0.0025092187861011084,0.0010938596986742716,2
1,4,0.35580897331237793,157,LOCALLY_SOLVED,182.6859903739572,rwls,100.0,rIVR,ma27,1.0e-5,0.0024405392760256106,0.0010964514006633257,2
2,1,0.6320981979370117,364,LOCALLY_SOLVED,421.00178131512496,rwls,100.0,rIVR,ma27,1.0e-5,0.0024405422567894686,0.0010964515440383409,2
2,2,0.6310169696807861,283,LOCALLY_SOLVED,342.3556552878347,rwls,100.0,rIVR,ma27,1.0e-5,0.002440530811786079,0.00109645065806247,2
2,3,0.482562780380249,232,LOCALLY_SOLVED,270.86237467053184,rwls,100.0,rIVR,ma27,1.0e-5,0.0024405387208064067,0.0010964507887036056,2
2,4,0.41173887252807617,247,LOCALLY_SOLVED,278.0064765753415,rwls,100.0,rIVR,ma27,1.0e-5,0.002440526073034688,0.0010964505032309729,2
2,5,0.14304685592651367,53,LOCALLY_SOLVED,58.76099250510598,rwls,100.0,rIVR,ma27,1.0e-5,0.002440519143983799,0.0010964500396954035,2
3,1,0.37988996505737305,191,LOCALLY_SOLVED,227.96646850389703,rwls,100.0,rIVR,ma27,1.0e-5,0.002440521185407718,0.0010964509960667403,2
3,2,0.28575992584228516,141,LOCALLY_SOLVED,166.00469059509265,rwls,100.0,rIVR,ma27,1.0e-5,0.002440524834054436,0.0010964511684844328,2
3,3,0.41646695137023926,208,LOCALLY_SOLVED,242.26530827528552,rwls,100.0,rIVR,ma27,1.0e-5,0.0024405221842966895,0.001096451235225285,2
3,4,0.16898894309997559,79,LOCALLY_SOLVED,94.50808923651459,rwls,100.0,rIVR,ma27,1.0e-5,0.002440522763065056,0.0010964507822087378,2
3,5,0.08973002433776855,44,LOCALLY_SOLVED,53.99463976947911,rwls,100.0,rIVR,ma27,1.0e-5,0.0024405186483085206,0.0010964507028092523,2
3,6,0.21314501762390137,103,LOCALLY_SOLVED,120.72419692480453,rwls,100.0,rIVR,ma27,1.0e-5,0.002440521264662987,0.001096451357311126,2
4,1,0.10384798049926758,54,LOCALLY_SOLVED,61.14359433951665,rwls,100.0,rIVR,ma27,1.0e-5,0.0024405286522157787,0.0010964505996427694,2
4,2,0.08066916465759277,36,LOCALLY_SOLVED,42.07792483901122,rwls,100.0,rIVR,ma27,1.0e-5,0.002440520780798705,0.0010964494419299189,2
4,3,0.08597493171691895,40,LOCALLY_SOLVED,44.46114098105033,rwls,100.0,rIVR,ma27,1.0e-5,0.0024405220794880833,0.0010964503103504488,2
4,4,0.3621408939361572,180,LOCALLY_SOLVED,204.13480832205838,rwls,100.0,rIVR,ma27,1.0e-5,0.00244052670970607,0.001096451379180814,2
4,5,0.08739590644836426,45,LOCALLY_SOLVED,51.61020972408634,rwls,100.0,rIVR,ma27,1.0e-5,0.002440521206060531,0.0010964508998166527,2
4,6,0.12265205383300781,60,LOCALLY_SOLVED,63.52709996405028,rwls,100.0,rIVR,ma27,1.0e-5,0.002440523437387654,0.0010964501323060026,2
5,1,0.024235963821411133,12,LOCALLY_SOLVED,13.47988816045958,rwls,100.0,rIVR,ma27,1.0e-5,0.00244051665259315,0.0010964507911320814,2
5,2,0.08616304397583008,40,LOCALLY_SOLVED,46.844024377365905,rwls,100.0,rIVR,ma27,1.0e-5,0.0024405298162868405,0.0010964523858686245,2
5,3,1.5316600799560547,317,LOCALLY_SOLVED,375.71557439919354,rwls,100.0,rIVR,ma27,1.0e-5,0.002442189024865149,0.0010964230626517276,2
5,4,0.12433886528015137,65,LOCALLY_SOLVED,75.44311566850146,rwls,100.0,rIVR,ma27,1.0e-5,0.0024405272742997752,0.0010964501344374047,2
5,5,0.2225360870361328,104,LOCALLY_SOLVED,120.72420948299981,rwls,100.0,rIVR,ma27,1.0e-5,0.0024405265358513617,0.0010964485213174984,2
5,6,0.09270811080932617,38,LOCALLY_SOLVED,44.461854580556256,rwls,100.0,rIVR,ma27,1.0e-5,0.0024405454377500746,0.0010964533911528072,2
5,7,0.08558106422424316,48,LOCALLY_SOLVED,58.760327188282254,rwls,100.0,rIVR,ma27,1.0e-5,0.002440526916084096,0.0010964508113851532,2
5,8,0.15272188186645508,84,LOCALLY_SOLVED,94.50863946600523,rwls,100.0,rIVR,ma27,1.0e-5,0.0024405303025967218,0.0010964509918790037,2
6,1,0.4526650905609131,201,LOCALLY_SOLVED,282.7795882571982,rwls,100.0,rIVR,ma27,1.0e-5,0.0024405279419381642,0.0010964516518639754,2
6,2,0.20902609825134277,89,LOCALLY_SOLVED,132.63814046978666,rwls,100.0,rIVR,ma27,1.0e-5,0.0024405252804660105,0.0010964511105101087,2
7,1,0.3214859962463379,139,LOCALLY_SOLVED,173.1522843063029,rwls,100.0,rIVR,ma27,1.0e-5,0.0024405204315778306,0.0010964514014722682,2
7,2,0.24064993858337402,121,LOCALLY_SOLVED,142.17194074126692,rwls,100.0,rIVR,ma27,1.0e-5,0.002440522790548849,0.0010964469070986421,2
7,3,0.1892390251159668,107,LOCALLY_SOLVED,123.10565241657561,rwls,100.0,rIVR,ma27,1.0e-5,0.0024405222777696967,0.0010964513890786441,2
7,4,0.738213062286377,358,LOCALLY_SOLVED,447.2048374424847,rwls,100.0,rIVR,ma27,1.0e-5,0.002440615831461379,0.0010964516016549132,2
7,5,0.38172316551208496,127,LOCALLY_SOLVED,149.32114051475813,rwls,100.0,rIVR,ma27,1.0e-5,0.00244985995475,0.0010964754817695411,2
7,6,0.07303214073181152,29,LOCALLY_SOLVED,58.76013623585373,rwls,100.0,rIVR,ma27,1.0e-5,0.0024405223234769124,0.0010964508574445584,2
7,7,0.06413698196411133,39,LOCALLY_SOLVED,56.377388892552986,rwls,100.0,rIVR,ma27,1.0e-5,0.002440521797012263,0.0010964505173407144,2
9,1,0.3987128734588623,172,LOCALLY_SOLVED,206.51796511242046,rwls,100.0,rIVR,ma27,1.0e-5,0.002440529313663342,0.0010964528346454323,2
9,2,0.06672883033752441,25,LOCALLY_SOLVED,53.994179612795044,rwls,100.0,rIVR,ma27,1.0e-5,0.0024405270254652667,0.00109645594374521,2
9,3,0.06848287582397461,24,LOCALLY_SOLVED,51.61105065122949,rwls,100.0,rIVR,ma27,1.0e-5,0.0024405270392842127,0.0010964625464769335,2
9,4,0.07643795013427734,25,LOCALLY_SOLVED,53.99417480662415,rwls,100.0,rIVR,ma27,1.0e-5,0.0024405269049503353,0.0010964540446443305,2
9,5,0.624431848526001,252,LOCALLY_SOLVED,299.46025507386645,rwls,100.0,rIVR,ma27,1.0e-5,0.0024405775052567247,0.0010964495529100688,2
9,6,0.07750701904296875,27,LOCALLY_SOLVED,56.37749470199608,rwls,100.0,rIVR,ma27,1.0e-5,0.0024405270014815628,0.0010965121531492342,2
10,1,0.07297992706298828,30,LOCALLY_SOLVED,53.99437246606184,rwls,100.0,rIVR,ma27,1.0e-5,0.0024405255016095584,0.0010964506478172906,2
10,2,0.04902982711791992,16,LOCALLY_SOLVED,15.408969297507317,rwls,100.0,rIVR,ma27,1.0e-5,0.004176770798199891,0.0010815276514771488,2
10,3,0.09556293487548828,46,LOCALLY_SOLVED,39.69504256591507,rwls,100.0,rIVR,ma27,1.0e-5,0.002440566325500715,0.0010964450020810325,2
10,4,0.04917597770690918,23,LOCALLY_SOLVED,20.629600335900435,rwls,100.0,rIVR,ma27,1.0e-5,0.0024405254061523607,0.0010964510453580424,2
10,5,0.050863027572631836,24,LOCALLY_SOLVED,30.1622510241735,rwls,100.0,rIVR,ma27,1.0e-5,0.0024405179160793544,0.001096450590775014,2
10,6,0.039118051528930664,19,LOCALLY_SOLVED,15.863060768854961,rwls,100.0,rIVR,ma27,1.0e-5,0.0024405192410379417,0.0010964504266983465,2
11,1,0.09377908706665039,42,LOCALLY_SOLVED,77.82572353925072,rwls,100.0,rIVR,ma27,1.0e-5,0.0024405450951179297,0.0010964505184576482,2
11,2,0.026301860809326172,10,LOCALLY_SOLVED,11.096661878032998,rwls,100.0,rIVR,ma27,1.0e-5,0.0024405200837784857,0.0010964501214296115,2
11,3,0.1419689655303955,65,LOCALLY_SOLVED,82.59279171405488,rwls,100.0,rIVR,ma27,1.0e-5,0.002440523543175699,0.001096451762564468,2
11,4,0.3309948444366455,114,LOCALLY_SOLVED,149.26206145341052,rwls,100.0,rIVR,ma27,1.0e-5,0.002849551641487036,0.0010981814527800187,2
11,5,0.3600959777832031,157,LOCALLY_SOLVED,208.89854878716883,rwls,100.0,rIVR,ma27,1.0e-5,0.0024405453805531607,0.0010964515329137546,2
12,1,0.8691859245300293,247,LOCALLY_SOLVED,377.7721914083779,rwls,100.0,rIVR,ma27,1.0e-5,0.0024528850984979478,0.0010928366946994703,2
12,2,0.43308091163635254,167,LOCALLY_SOLVED,201.74989403658785,rwls,100.0,rIVR,ma27,1.0e-5,0.002440548863293923,0.0010964514114347307,2
12,3,0.5504410266876221,153,LOCALLY_SOLVED,226.8546145374678,rwls,100.0,rIVR,ma27,1.0e-5,0.004325612943457013,0.0011037085897189342,2
13,1,0.27350902557373047,89,LOCALLY_SOLVED,113.38204181783517,rwls,100.0,rIVR,ma27,1.0e-5,0.0024439716551760693,0.0010741137304924717,2
13,2,0.15853118896484375,82,LOCALLY_SOLVED,92.12511461944298,rwls,100.0,rIVR,ma27,1.0e-5,0.002440525117050285,0.0010964483308099702,2
13,3,0.018277883529663086,10,LOCALLY_SOLVED,8.678505377456709,rwls,100.0,rIVR,ma27,1.0e-5,0.002440515631242368,0.0010964493426329843,2
13,4,0.7063188552856445,182,LOCALLY_SOLVED,7667.896097629106,rwls,100.0,rIVR,ma27,1.0e-5,0.08260779564450926,0.022896769952015204,2
15,1,0.38256311416625977,167,LOCALLY_SOLVED,187.37808984910498,rwls,100.0,rIVR,ma27,1.0e-5,0.0026881047945299663,0.0010946419438743285,2
15,2,0.4214468002319336,200,LOCALLY_SOLVED,258.94755200140764,rwls,100.0,rIVR,ma27,1.0e-5,0.0024405340039443946,0.0010964512023991545,2
15,3,0.7272119522094727,306,LOCALLY_SOLVED,406.700197066519,rwls,100.0,rIVR,ma27,1.0e-5,0.0024406270351351456,0.0010964505745410182,2
15,4,0.7232949733734131,260,LOCALLY_SOLVED,332.823989686213,rwls,100.0,rIVR,ma27,1.0e-5,0.0024405458285652326,0.001096448700091013,2
15,5,0.0971062183380127,49,LOCALLY_SOLVED,58.76105144957724,rwls,100.0,rIVR,ma27,1.0e-5,0.002440521176448218,0.0010964515391880386,2
15,6,0.2723500728607178,120,LOCALLY_SOLVED,166.00387596744085,rwls,100.0,rIVR,ma27,1.0e-5,0.002440522200526818,0.0010964512812287265,2
15,7,0.22089910507202148,100,LOCALLY_SOLVED,132.6392874849964,rwls,100.0,rIVR,ma27,1.0e-5,0.0024405181355700023,0.0010964512122676896,2
16,1,0.17189598083496094,76,LOCALLY_SOLVED,96.5652453058868,rwls,100.0,rIVR,ma27,1.0e-5,0.005763192486599733,0.0011105534474981074,2
16,2,0.23854804039001465,150,LOCALLY_SOLVED,177.9189055041458,rwls,100.0,rIVR,ma27,1.0e-5,0.0024405257142017245,0.0010964507706407332,2
16,3,0.2884809970855713,142,LOCALLY_SOLVED,166.0035906509008,rwls,100.0,rIVR,ma27,1.0e-5,0.0024410161803865016,0.0010964430159771197,2
16,4,0.1960160732269287,127,LOCALLY_SOLVED,142.17169330770648,rwls,100.0,rIVR,ma27,1.0e-5,0.0024405212019706912,0.0010964510297857334,2
17,1,0.8951690196990967,378,LOCALLY_SOLVED,451.9776999416328,rwls,100.0,rIVR,ma27,1.0e-5,0.002440712179069715,0.0010964494867545978,2
17,2,0.03313803672790527,19,LOCALLY_SOLVED,23.01270657368025,rwls,100.0,rIVR,ma27,1.0e-5,0.0024405229908208703,0.0010964504284539092,2
17,3,0.24407005310058594,157,LOCALLY_SOLVED,189.83403645460757,rwls,100.0,rIVR,ma27,1.0e-5,0.002440560362604538,0.0010964483966490043,2
17,4,0.32820987701416016,215,LOCALLY_SOLVED,256.5633256639358,rwls,100.0,rIVR,ma27,1.0e-5,0.002440565787251936,0.001096451254056431,2
17,5,0.5552408695220947,316,LOCALLY_SOLVED,382.87148253245505,rwls,100.0,rIVR,ma27,1.0e-5,0.002440556180607789,0.0010964513598131606,2
17,6,0.8090229034423828,438,LOCALLY_SOLVED,535.3912347849006,rwls,100.0,rIVR,ma27,1.0e-5,0.0024406045180076497,0.0010964510122717327,2
17,7,0.4904630184173584,221,LOCALLY_SOLVED,292.3060383366581,rwls,100.0,rIVR,ma27,1.0e-5,0.0024406870029649586,0.0010964512064675735,2
18,1,0.1799449920654297,106,LOCALLY_SOLVED,137.40424349249736,rwls,100.0,rIVR,ma27,1.0e-5,0.0024405296602103554,0.001096402471351599,2
18,2,0.08096790313720703,53,LOCALLY_SOLVED,61.14322612259837,rwls,100.0,rIVR,ma27,1.0e-5,0.002440537624750272,0.0010964511775043023,2
18,3,0.20802593231201172,110,LOCALLY_SOLVED,125.48870865095822,rwls,100.0,rIVR,ma27,1.0e-5,0.002440557923863107,0.0010964450203509244,2
18,4,0.10349512100219727,74,LOCALLY_SOLVED,84.97474019443585,rwls,100.0,rIVR,ma27,1.0e-5,0.0024405206889261954,0.0010964511227852937,2
18,5,0.14467716217041016,88,LOCALLY_SOLVED,104.04005496990007,rwls,100.0,rIVR,ma27,1.0e-5,0.002440543517701066,0.0010964514085817396,2
18,6,0.07187700271606445,46,LOCALLY_SOLVED,56.37691827337982,rwls,100.0,rIVR,ma27,1.0e-5,0.002440526297630141,0.0010964517548296537,2
18,7,0.11251997947692871,58,LOCALLY_SOLVED,70.67644793275214,rwls,100.0,rIVR,ma27,1.0e-5,0.0024405257543154146,0.0010964510398153377,2
18,8,0.07793021202087402,48,LOCALLY_SOLVED,53.99385539253285,rwls,100.0,rIVR,ma27,1.0e-5,0.0024405243444372005,0.0010964505154025745,2
18,9,0.1948530673980713,98,LOCALLY_SOLVED,123.1059009611932,rwls,100.0,rIVR,ma27,1.0e-5,0.002440532826493813,0.00109645109830316,2
19,1,0.20396995544433594,111,LOCALLY_SOLVED,123.10601207882549,rwls,100.0,rIVR,ma27,1.0e-5,0.002440537451744662,0.0010964567263815833,2
19,2,0.38587093353271484,214,LOCALLY_SOLVED,268.47852360912185,rwls,100.0,rIVR,ma27,1.0e-5,0.0024405349669338605,0.0010964391471665717,2
19,3,0.28823113441467285,138,LOCALLY_SOLVED,158.85375318293185,rwls,100.0,rIVR,ma27,1.0e-5,0.0024406104049903288,0.001096440143379544,2
19,4,0.2007291316986084,111,LOCALLY_SOLVED,132.33012504447197,rwls,100.0,rIVR,ma27,1.0e-5,0.0024486345388660125,0.0010928496760557302,2
19,5,0.2229170799255371,149,LOCALLY_SOLVED,177.91894309344585,rwls,100.0,rIVR,ma27,1.0e-5,0.002440523932981886,0.0010964503679199225,2
20,1,0.07539510726928711,29,LOCALLY_SOLVED,63.52718624191196,rwls,100.0,rIVR,ma27,1.0e-5,0.0024405266616935872,0.0010964518965835808,2
20,2,0.11543011665344238,56,LOCALLY_SOLVED,65.90997318100509,rwls,100.0,rIVR,ma27,1.0e-5,0.0024405228633554987,0.0010964506523822779,2
20,3,0.1997511386871338,94,LOCALLY_SOLVED,144.5575571151189,rwls,100.0,rIVR,ma27,1.0e-5,0.0024405213079545796,0.0010964510757989886,2
20,4,0.10676002502441406,32,LOCALLY_SOLVED,73.05984204457678,rwls,100.0,rIVR,ma27,1.0e-5,0.0024405268041409744,0.0010965680506552962,2
20,5,0.07802104949951172,26,LOCALLY_SOLVED,58.705244514232135,rwls,100.0,rIVR,ma27,1.0e-5,0.0024660505947495803,0.0011149111034048777,2
21,1,0.0899820327758789,51,LOCALLY_SOLVED,56.37758169199594,rwls,100.0,rIVR,ma27,1.0e-5,0.0024405217988434647,0.001096450952871046,2
21,2,0.0876929759979248,50,LOCALLY_SOLVED,58.76014558006093,rwls,100.0,rIVR,ma27,1.0e-5,0.0024405212717431013,0.0010964496783648222,2
21,3,0.24453401565551758,132,LOCALLY_SOLVED,163.6211503077579,rwls,100.0,rIVR,ma27,1.0e-5,0.002440574070368351,0.0010964553129490496,2
21,4,0.08522391319274902,42,LOCALLY_SOLVED,46.84445913127835,rwls,100.0,rIVR,ma27,1.0e-5,0.002440527349825361,0.0010964505737088477,2
21,5,0.11028218269348145,62,LOCALLY_SOLVED,68.29341367525694,rwls,100.0,rIVR,ma27,1.0e-5,0.002440524707003844,0.0010964498364666498,2
22,1,0.08862185478210449,60,LOCALLY_SOLVED,77.82651031672592,rwls,100.0,rIVR,ma27,1.0e-5,0.0024405271083030033,0.0010964511360978585,2
22,2,0.044950008392333984,29,LOCALLY_SOLVED,34.92842634164551,rwls,100.0,rIVR,ma27,1.0e-5,0.002440518198361552,0.001096451125941714,2
22,3,0.15511608123779297,100,LOCALLY_SOLVED,118.34012550835297,rwls,100.0,rIVR,ma27,1.0e-5,0.00244075393801535,0.0010964528553283463,2
22,4,0.08463907241821289,56,LOCALLY_SOLVED,65.90996300932595,rwls,100.0,rIVR,ma27,1.0e-5,0.002440523287813079,0.0010964501908120158,2
22,5,0.09263205528259277,63,LOCALLY_SOLVED,73.06055330686708,rwls,100.0,rIVR,ma27,1.0e-5,0.0024405219964509506,0.0010964510839794213,2
22,6,0.11234712600708008,78,LOCALLY_SOLVED,92.12487752236247,rwls,100.0,rIVR,ma27,1.0e-5,0.002440518524053692,0.0010964511456860993,2
23,1,0.36434507369995117,195,LOCALLY_SOLVED,268.4786631976465,rwls,100.0,rIVR,ma27,1.0e-5,0.0024405346555032015,0.0010964498024464235,2
23,2,0.14143800735473633,100,LOCALLY_SOLVED,113.57393672729879,rwls,100.0,rIVR,ma27,1.0e-5,0.0024405225792880625,0.0010964514311687923,2
23,3,0.021406173706054688,6,LOCALLY_SOLVED,8.678508587948238,rwls,100.0,rIVR,ma27,1.0e-5,0.002440522937151801,0.0010964352849755314,2
23,4,0.29737401008605957,153,LOCALLY_SOLVED,216.0491912072016,rwls,100.0,rIVR,ma27,1.0e-5,0.0024406064307802566,0.0010964416041175837,2
23,5,0.22313284873962402,84,LOCALLY_SOLVED,106.42304449188347,rwls,100.0,rIVR,ma27,1.0e-5,0.002440542003759205,0.0010964458781027027,2
25,1,0.05857706069946289,26,LOCALLY_SOLVED,30.162510263448567,rwls,100.0,rIVR,ma27,1.0e-5,0.0024405222384717984,0.001096451476758692,2
25,2,0.1036989688873291,40,LOCALLY_SOLVED,46.84409473446563,rwls,100.0,rIVR,ma27,1.0e-5,0.00244179575943293,0.0010962833725530355,2
25,3,0.06433701515197754,29,LOCALLY_SOLVED,34.928486255046366,rwls,100.0,rIVR,ma27,1.0e-5,0.0024405207654141226,0.0010964506522733934,2
1,1,0.2574348449707031,118,LOCALLY_SOLVED,135.02255926383322,rwlav,100.0,rIVR,ma27,1.0e-5,0.0024405325604197614,0.0010964518985355095,2
1,2,0.11623597145080566,67,LOCALLY_SOLVED,77.8254075654654,rwlav,100.0,rIVR,ma27,1.0e-5,0.0024405282063659772,0.0010964474683569645,2
1,3,0.17867588996887207,82,LOCALLY_SOLVED,96.83186830546818,rwlav,100.0,rIVR,ma27,1.0e-5,0.0025092187861011084,0.0010938596986742716,2
1,4,0.3299288749694824,157,LOCALLY_SOLVED,182.6859903739572,rwlav,100.0,rIVR,ma27,1.0e-5,0.0024405392760256106,0.0010964514006633257,2
2,1,0.563197135925293,364,LOCALLY_SOLVED,421.00178131512496,rwlav,100.0,rIVR,ma27,1.0e-5,0.0024405422567894686,0.0010964515440383409,2
2,2,0.5809910297393799,283,LOCALLY_SOLVED,342.3556552878347,rwlav,100.0,rIVR,ma27,1.0e-5,0.002440530811786079,0.00109645065806247,2
2,3,0.45307421684265137,232,LOCALLY_SOLVED,270.86237467053184,rwlav,100.0,rIVR,ma27,1.0e-5,0.0024405387208064067,0.0010964507887036056,2
2,4,0.39420294761657715,247,LOCALLY_SOLVED,278.0064765753415,rwlav,100.0,rIVR,ma27,1.0e-5,0.002440526073034688,0.0010964505032309729,2
2,5,0.07686185836791992,53,LOCALLY_SOLVED,58.76099250510598,rwlav,100.0,rIVR,ma27,1.0e-5,0.002440519143983799,0.0010964500396954035,2
3,1,0.3748288154602051,191,LOCALLY_SOLVED,227.96646850389703,rwlav,100.0,rIVR,ma27,1.0e-5,0.002440521185407718,0.0010964509960667403,2
3,2,0.26616406440734863,141,LOCALLY_SOLVED,166.00469059509265,rwlav,100.0,rIVR,ma27,1.0e-5,0.002440524834054436,0.0010964511684844328,2
3,3,0.3796391487121582,208,LOCALLY_SOLVED,242.26530827528552,rwlav,100.0,rIVR,ma27,1.0e-5,0.0024405221842966895,0.001096451235225285,2
3,4,0.15747904777526855,79,LOCALLY_SOLVED,94.50808923651459,rwlav,100.0,rIVR,ma27,1.0e-5,0.002440522763065056,0.0010964507822087378,2
3,5,0.0898749828338623,44,LOCALLY_SOLVED,53.99463976947911,rwlav,100.0,rIVR,ma27,1.0e-5,0.0024405186483085206,0.0010964507028092523,2
3,6,0.20725607872009277,103,LOCALLY_SOLVED,120.72419692480453,rwlav,100.0,rIVR,ma27,1.0e-5,0.002440521264662987,0.001096451357311126,2
4,1,0.10012698173522949,54,LOCALLY_SOLVED,61.14359433951665,rwlav,100.0,rIVR,ma27,1.0e-5,0.0024405286522157787,0.0010964505996427694,2
4,2,0.08058786392211914,36,LOCALLY_SOLVED,42.07792483901122,rwlav,100.0,rIVR,ma27,1.0e-5,0.002440520780798705,0.0010964494419299189,2
4,3,0.08646011352539062,40,LOCALLY_SOLVED,44.46114098105033,rwlav,100.0,rIVR,ma27,1.0e-5,0.0024405220794880833,0.0010964503103504488,2
4,4,0.3364889621734619,180,LOCALLY_SOLVED,204.13480832205838,rwlav,100.0,rIVR,ma27,1.0e-5,0.00244052670970607,0.001096451379180814,2
4,5,0.08821296691894531,45,LOCALLY_SOLVED,51.61020972408634,rwlav,100.0,rIVR,ma27,1.0e-5,0.002440521206060531,0.0010964508998166527,2
4,6,0.12052297592163086,60,LOCALLY_SOLVED,63.52709996405028,rwlav,100.0,rIVR,ma27,1.0e-5,0.002440523437387654,0.0010964501323060026,2
5,1,0.023622989654541016,12,LOCALLY_SOLVED,13.47988816045958,rwlav,100.0,rIVR,ma27,1.0e-5,0.00244051665259315,0.0010964507911320814,2
5,2,0.08156299591064453,40,LOCALLY_SOLVED,46.844024377365905,rwlav,100.0,rIVR,ma27,1.0e-5,0.0024405298162868405,0.0010964523858686245,2
5,3,1.3998792171478271,317,LOCALLY_SOLVED,375.71557439919354,rwlav,100.0,rIVR,ma27,1.0e-5,0.002442189024865149,0.0010964230626517276,2
5,4,0.11719894409179688,65,LOCALLY_SOLVED,75.44311566850146,rwlav,100.0,rIVR,ma27,1.0e-5,0.0024405272742997752,0.0010964501344374047,2
5,5,0.21645021438598633,104,LOCALLY_SOLVED,120.72420948299981,rwlav,100.0,rIVR,ma27,1.0e-5,0.0024405265358513617,0.0010964485213174984,2
5,6,0.09293389320373535,38,LOCALLY_SOLVED,44.461854580556256,rwlav,100.0,rIVR,ma27,1.0e-5,0.0024405454377500746,0.0010964533911528072,2
5,7,0.08999896049499512,48,LOCALLY_SOLVED,58.760327188282254,rwlav,100.0,rIVR,ma27,1.0e-5,0.002440526916084096,0.0010964508113851532,2
5,8,0.15163397789001465,84,LOCALLY_SOLVED,94.50863946600523,rwlav,100.0,rIVR,ma27,1.0e-5,0.0024405303025967218,0.0010964509918790037,2
6,1,0.41573095321655273,201,LOCALLY_SOLVED,282.7795882571982,rwlav,100.0,rIVR,ma27,1.0e-5,0.0024405279419381642,0.0010964516518639754,2
6,2,0.2089219093322754,89,LOCALLY_SOLVED,132.63814046978666,rwlav,100.0,rIVR,ma27,1.0e-5,0.0024405252804660105,0.0010964511105101087,2
7,1,0.3120229244232178,139,LOCALLY_SOLVED,173.1522843063029,rwlav,100.0,rIVR,ma27,1.0e-5,0.0024405204315778306,0.0010964514014722682,2
7,2,0.2083299160003662,121,LOCALLY_SOLVED,142.17194074126692,rwlav,100.0,rIVR,ma27,1.0e-5,0.002440522790548849,0.0010964469070986421,2
7,3,0.18195891380310059,107,LOCALLY_SOLVED,123.10565241657561,rwlav,100.0,rIVR,ma27,1.0e-5,0.0024405222777696967,0.0010964513890786441,2
7,4,0.6945559978485107,358,LOCALLY_SOLVED,447.2048374424847,rwlav,100.0,rIVR,ma27,1.0e-5,0.002440615831461379,0.0010964516016549132,2
7,5,0.3617219924926758,127,LOCALLY_SOLVED,149.32114051475813,rwlav,100.0,rIVR,ma27,1.0e-5,0.00244985995475,0.0010964754817695411,2
7,6,0.07444095611572266,29,LOCALLY_SOLVED,58.76013623585373,rwlav,100.0,rIVR,ma27,1.0e-5,0.0024405223234769124,0.0010964508574445584,2
7,7,0.06191611289978027,39,LOCALLY_SOLVED,56.377388892552986,rwlav,100.0,rIVR,ma27,1.0e-5,0.002440521797012263,0.0010964505173407144,2
9,1,0.38484787940979004,172,LOCALLY_SOLVED,206.51796511242046,rwlav,100.0,rIVR,ma27,1.0e-5,0.002440529313663342,0.0010964528346454323,2
9,2,0.06883597373962402,25,LOCALLY_SOLVED,53.994179612795044,rwlav,100.0,rIVR,ma27,1.0e-5,0.0024405270254652667,0.00109645594374521,2
9,3,0.06788396835327148,24,LOCALLY_SOLVED,51.61105065122949,rwlav,100.0,rIVR,ma27,1.0e-5,0.0024405270392842127,0.0010964625464769335,2
9,4,0.07183289527893066,25,LOCALLY_SOLVED,53.99417480662415,rwlav,100.0,rIVR,ma27,1.0e-5,0.0024405269049503353,0.0010964540446443305,2
9,5,0.5591568946838379,252,LOCALLY_SOLVED,299.46025507386645,rwlav,100.0,rIVR,ma27,1.0e-5,0.0024405775052567247,0.0010964495529100688,2
9,6,0.07717299461364746,27,LOCALLY_SOLVED,56.37749470199608,rwlav,100.0,rIVR,ma27,1.0e-5,0.0024405270014815628,0.0010965121531492342,2
10,1,0.07180094718933105,30,LOCALLY_SOLVED,53.99437246606184,rwlav,100.0,rIVR,ma27,1.0e-5,0.0024405255016095584,0.0010964506478172906,2
10,2,0.04798293113708496,16,LOCALLY_SOLVED,15.408969297507317,rwlav,100.0,rIVR,ma27,1.0e-5,0.004176770798199891,0.0010815276514771488,2
10,3,0.08839797973632812,46,LOCALLY_SOLVED,39.69504256591507,rwlav,100.0,rIVR,ma27,1.0e-5,0.002440566325500715,0.0010964450020810325,2
10,4,0.04707002639770508,23,LOCALLY_SOLVED,20.629600335900435,rwlav,100.0,rIVR,ma27,1.0e-5,0.0024405254061523607,0.0010964510453580424,2
10,5,0.04954886436462402,24,LOCALLY_SOLVED,30.1622510241735,rwlav,100.0,rIVR,ma27,1.0e-5,0.0024405179160793544,0.001096450590775014,2
10,6,0.03896784782409668,19,LOCALLY_SOLVED,15.863060768854961,rwlav,100.0,rIVR,ma27,1.0e-5,0.0024405192410379417,0.0010964504266983465,2
11,1,0.09075808525085449,42,LOCALLY_SOLVED,77.82572353925072,rwlav,100.0,rIVR,ma27,1.0e-5,0.0024405450951179297,0.0010964505184576482,2
11,2,0.02491307258605957,10,LOCALLY_SOLVED,11.096661878032998,rwlav,100.0,rIVR,ma27,1.0e-5,0.0024405200837784857,0.0010964501214296115,2
11,3,0.14026498794555664,65,LOCALLY_SOLVED,82.59279171405488,rwlav,100.0,rIVR,ma27,1.0e-5,0.002440523543175699,0.001096451762564468,2
11,4,0.3131699562072754,114,LOCALLY_SOLVED,149.26206145341052,rwlav,100.0,rIVR,ma27,1.0e-5,0.002849551641487036,0.0010981814527800187,2
11,5,0.32552409172058105,157,LOCALLY_SOLVED,208.89854878716883,rwlav,100.0,rIVR,ma27,1.0e-5,0.0024405453805531607,0.0010964515329137546,2
12,1,0.7740120887756348,247,LOCALLY_SOLVED,377.7721914083779,rwlav,100.0,rIVR,ma27,1.0e-5,0.0024528850984979478,0.0010928366946994703,2
12,2,0.3970160484313965,167,LOCALLY_SOLVED,201.74989403658785,rwlav,100.0,rIVR,ma27,1.0e-5,0.002440548863293923,0.0010964514114347307,2
12,3,0.506803035736084,153,LOCALLY_SOLVED,226.8546145374678,rwlav,100.0,rIVR,ma27,1.0e-5,0.004325612943457013,0.0011037085897189342,2
13,1,0.24523091316223145,89,LOCALLY_SOLVED,113.38204181783517,rwlav,100.0,rIVR,ma27,1.0e-5,0.0024439716551760693,0.0010741137304924717,2
13,2,0.151231050491333,82,LOCALLY_SOLVED,92.12511461944298,rwlav,100.0,rIVR,ma27,1.0e-5,0.002440525117050285,0.0010964483308099702,2
13,3,0.01833200454711914,10,LOCALLY_SOLVED,8.678505377456709,rwlav,100.0,rIVR,ma27,1.0e-5,0.002440515631242368,0.0010964493426329843,2
13,4,0.6368811130523682,182,LOCALLY_SOLVED,7667.896097629106,rwlav,100.0,rIVR,ma27,1.0e-5,0.08260779564450926,0.022896769952015204,2
15,1,0.3786931037902832,167,LOCALLY_SOLVED,187.37808984910498,rwlav,100.0,rIVR,ma27,1.0e-5,0.0026881047945299663,0.0010946419438743285,2
15,2,0.39660000801086426,200,LOCALLY_SOLVED,258.94755200140764,rwlav,100.0,rIVR,ma27,1.0e-5,0.0024405340039443946,0.0010964512023991545,2
15,3,0.6900060176849365,306,LOCALLY_SOLVED,406.700197066519,rwlav,100.0,rIVR,ma27,1.0e-5,0.0024406270351351456,0.0010964505745410182,2
15,4,0.6222810745239258,260,LOCALLY_SOLVED,332.823989686213,rwlav,100.0,rIVR,ma27,1.0e-5,0.0024405458285652326,0.001096448700091013,2
15,5,0.09252500534057617,49,LOCALLY_SOLVED,58.76105144957724,rwlav,100.0,rIVR,ma27,1.0e-5,0.002440521176448218,0.0010964515391880386,2
15,6,0.23410582542419434,120,LOCALLY_SOLVED,166.00387596744085,rwlav,100.0,rIVR,ma27,1.0e-5,0.002440522200526818,0.0010964512812287265,2
15,7,0.19775104522705078,100,LOCALLY_SOLVED,132.6392874849964,rwlav,100.0,rIVR,ma27,1.0e-5,0.0024405181355700023,0.0010964512122676896,2
16,1,0.16838288307189941,76,LOCALLY_SOLVED,96.5652453058868,rwlav,100.0,rIVR,ma27,1.0e-5,0.005763192486599733,0.0011105534474981074,2
16,2,0.21751999855041504,150,LOCALLY_SOLVED,177.9189055041458,rwlav,100.0,rIVR,ma27,1.0e-5,0.0024405257142017245,0.0010964507706407332,2
16,3,0.25835609436035156,142,LOCALLY_SOLVED,166.0035906509008,rwlav,100.0,rIVR,ma27,1.0e-5,0.0024410161803865016,0.0010964430159771197,2
16,4,0.17213106155395508,127,LOCALLY_SOLVED,142.17169330770648,rwlav,100.0,rIVR,ma27,1.0e-5,0.0024405212019706912,0.0010964510297857334,2
17,1,0.823065996170044,378,LOCALLY_SOLVED,451.9776999416328,rwlav,100.0,rIVR,ma27,1.0e-5,0.002440712179069715,0.0010964494867545978,2
17,2,0.032750844955444336,19,LOCALLY_SOLVED,23.01270657368025,rwlav,100.0,rIVR,ma27,1.0e-5,0.0024405229908208703,0.0010964504284539092,2
17,3,0.2325758934020996,157,LOCALLY_SOLVED,189.83403645460757,rwlav,100.0,rIVR,ma27,1.0e-5,0.002440560362604538,0.0010964483966490043,2
17,4,0.3035011291503906,215,LOCALLY_SOLVED,256.5633256639358,rwlav,100.0,rIVR,ma27,1.0e-5,0.002440565787251936,0.001096451254056431,2
17,5,0.5019080638885498,316,LOCALLY_SOLVED,382.87148253245505,rwlav,100.0,rIVR,ma27,1.0e-5,0.002440556180607789,0.0010964513598131606,2
17,6,0.7055230140686035,438,LOCALLY_SOLVED,535.3912347849006,rwlav,100.0,rIVR,ma27,1.0e-5,0.0024406045180076497,0.0010964510122717327,2
17,7,0.40453314781188965,221,LOCALLY_SOLVED,292.3060383366581,rwlav,100.0,rIVR,ma27,1.0e-5,0.0024406870029649586,0.0010964512064675735,2
18,1,0.15749788284301758,106,LOCALLY_SOLVED,137.40424349249736,rwlav,100.0,rIVR,ma27,1.0e-5,0.0024405296602103554,0.001096402471351599,2
18,2,0.07963705062866211,53,LOCALLY_SOLVED,61.14322612259837,rwlav,100.0,rIVR,ma27,1.0e-5,0.002440537624750272,0.0010964511775043023,2
18,3,0.18480300903320312,110,LOCALLY_SOLVED,125.48870865095822,rwlav,100.0,rIVR,ma27,1.0e-5,0.002440557923863107,0.0010964450203509244,2
18,4,0.10256600379943848,74,LOCALLY_SOLVED,84.97474019443585,rwlav,100.0,rIVR,ma27,1.0e-5,0.0024405206889261954,0.0010964511227852937,2
18,5,0.13666510581970215,88,LOCALLY_SOLVED,104.04005496990007,rwlav,100.0,rIVR,ma27,1.0e-5,0.002440543517701066,0.0010964514085817396,2
18,6,0.0688021183013916,46,LOCALLY_SOLVED,56.37691827337982,rwlav,100.0,rIVR,ma27,1.0e-5,0.002440526297630141,0.0010964517548296537,2
18,7,0.10471320152282715,58,LOCALLY_SOLVED,70.67644793275214,rwlav,100.0,rIVR,ma27,1.0e-5,0.0024405257543154146,0.0010964510398153377,2
18,8,0.07527399063110352,48,LOCALLY_SOLVED,53.99385539253285,rwlav,100.0,rIVR,ma27,1.0e-5,0.0024405243444372005,0.0010964505154025745,2
18,9,0.18347811698913574,98,LOCALLY_SOLVED,123.1059009611932,rwlav,100.0,rIVR,ma27,1.0e-5,0.002440532826493813,0.00109645109830316,2
19,1,0.1868748664855957,111,LOCALLY_SOLVED,123.10601207882549,rwlav,100.0,rIVR,ma27,1.0e-5,0.002440537451744662,0.0010964567263815833,2
19,2,0.3549509048461914,214,LOCALLY_SOLVED,268.47852360912185,rwlav,100.0,rIVR,ma27,1.0e-5,0.0024405349669338605,0.0010964391471665717,2
19,3,0.2615659236907959,138,LOCALLY_SOLVED,158.85375318293185,rwlav,100.0,rIVR,ma27,1.0e-5,0.0024406104049903288,0.001096440143379544,2
19,4,0.19878411293029785,111,LOCALLY_SOLVED,132.33012504447197,rwlav,100.0,rIVR,ma27,1.0e-5,0.0024486345388660125,0.0010928496760557302,2
19,5,0.22629618644714355,149,LOCALLY_SOLVED,177.91894309344585,rwlav,100.0,rIVR,ma27,1.0e-5,0.002440523932981886,0.0010964503679199225,2
20,1,0.07464289665222168,29,LOCALLY_SOLVED,63.52718624191196,rwlav,100.0,rIVR,ma27,1.0e-5,0.0024405266616935872,0.0010964518965835808,2
20,2,0.10764789581298828,56,LOCALLY_SOLVED,65.90997318100509,rwlav,100.0,rIVR,ma27,1.0e-5,0.0024405228633554987,0.0010964506523822779,2
20,3,0.19098711013793945,94,LOCALLY_SOLVED,144.5575571151189,rwlav,100.0,rIVR,ma27,1.0e-5,0.0024405213079545796,0.0010964510757989886,2
20,4,0.0984199047088623,32,LOCALLY_SOLVED,73.05984204457678,rwlav,100.0,rIVR,ma27,1.0e-5,0.0024405268041409744,0.0010965680506552962,2
20,5,0.07816815376281738,26,LOCALLY_SOLVED,58.705244514232135,rwlav,100.0,rIVR,ma27,1.0e-5,0.0024660505947495803,0.0011149111034048777,2
21,1,0.09128499031066895,51,LOCALLY_SOLVED,56.37758169199594,rwlav,100.0,rIVR,ma27,1.0e-5,0.0024405217988434647,0.001096450952871046,2
21,2,0.08036112785339355,50,LOCALLY_SOLVED,58.76014558006093,rwlav,100.0,rIVR,ma27,1.0e-5,0.0024405212717431013,0.0010964496783648222,2
21,3,0.23386311531066895,132,LOCALLY_SOLVED,163.6211503077579,rwlav,100.0,rIVR,ma27,1.0e-5,0.002440574070368351,0.0010964553129490496,2
21,4,0.0837259292602539,42,LOCALLY_SOLVED,46.84445913127835,rwlav,100.0,rIVR,ma27,1.0e-5,0.002440527349825361,0.0010964505737088477,2
21,5,0.10946393013000488,62,LOCALLY_SOLVED,68.29341367525694,rwlav,100.0,rIVR,ma27,1.0e-5,0.002440524707003844,0.0010964498364666498,2
22,1,0.09012103080749512,60,LOCALLY_SOLVED,77.82651031672592,rwlav,100.0,rIVR,ma27,1.0e-5,0.0024405271083030033,0.0010964511360978585,2
22,2,0.04532194137573242,29,LOCALLY_SOLVED,34.92842634164551,rwlav,100.0,rIVR,ma27,1.0e-5,0.002440518198361552,0.001096451125941714,2
22,3,0.1465911865234375,100,LOCALLY_SOLVED,118.34012550835297,rwlav,100.0,rIVR,ma27,1.0e-5,0.00244075393801535,0.0010964528553283463,2
22,4,0.08353304862976074,56,LOCALLY_SOLVED,65.90996300932595,rwlav,100.0,rIVR,ma27,1.0e-5,0.002440523287813079,0.0010964501908120158,2
22,5,0.09221577644348145,63,LOCALLY_SOLVED,73.06055330686708,rwlav,100.0,rIVR,ma27,1.0e-5,0.0024405219964509506,0.0010964510839794213,2
22,6,0.11116695404052734,78,LOCALLY_SOLVED,92.12487752236247,rwlav,100.0,rIVR,ma27,1.0e-5,0.002440518524053692,0.0010964511456860993,2
23,1,0.365710973739624,195,LOCALLY_SOLVED,268.4786631976465,rwlav,100.0,rIVR,ma27,1.0e-5,0.0024405346555032015,0.0010964498024464235,2
23,2,0.13550305366516113,100,LOCALLY_SOLVED,113.57393672729879,rwlav,100.0,rIVR,ma27,1.0e-5,0.0024405225792880625,0.0010964514311687923,2
23,3,0.02101898193359375,6,LOCALLY_SOLVED,8.678508587948238,rwlav,100.0,rIVR,ma27,1.0e-5,0.002440522937151801,0.0010964352849755314,2
23,4,0.2863490581512451,153,LOCALLY_SOLVED,216.0491912072016,rwlav,100.0,rIVR,ma27,1.0e-5,0.0024406064307802566,0.0010964416041175837,2
23,5,0.20217299461364746,84,LOCALLY_SOLVED,106.42304449188347,rwlav,100.0,rIVR,ma27,1.0e-5,0.002440542003759205,0.0010964458781027027,2
25,1,0.05474495887756348,26,LOCALLY_SOLVED,30.162510263448567,rwlav,100.0,rIVR,ma27,1.0e-5,0.0024405222384717984,0.001096451476758692,2
25,2,0.10082817077636719,40,LOCALLY_SOLVED,46.84409473446563,rwlav,100.0,rIVR,ma27,1.0e-5,0.00244179575943293,0.0010962833725530355,2
25,3,0.06639599800109863,29,LOCALLY_SOLVED,34.928486255046366,rwlav,100.0,rIVR,ma27,1.0e-5,0.0024405207654141226,0.0010964506522733934,2
1,1,0.25186586380004883,118,LOCALLY_SOLVED,135.02255926383322,wls,100.0,rIVR,ma27,1.0e-5,0.0024405325604197614,0.0010964518985355095,2
1,2,0.11318087577819824,67,LOCALLY_SOLVED,77.8254075654654,wls,100.0,rIVR,ma27,1.0e-5,0.0024405282063659772,0.0010964474683569645,2
1,3,0.17632293701171875,82,LOCALLY_SOLVED,96.83186830546818,wls,100.0,rIVR,ma27,1.0e-5,0.0025092187861011084,0.0010938596986742716,2
1,4,0.34798121452331543,157,LOCALLY_SOLVED,182.6859903739572,wls,100.0,rIVR,ma27,1.0e-5,0.0024405392760256106,0.0010964514006633257,2
2,1,0.6089129447937012,364,LOCALLY_SOLVED,421.00178131512496,wls,100.0,rIVR,ma27,1.0e-5,0.0024405422567894686,0.0010964515440383409,2
2,2,0.5826718807220459,283,LOCALLY_SOLVED,342.3556552878347,wls,100.0,rIVR,ma27,1.0e-5,0.002440530811786079,0.00109645065806247,2
2,3,0.44585609436035156,232,LOCALLY_SOLVED,270.86237467053184,wls,100.0,rIVR,ma27,1.0e-5,0.0024405387208064067,0.0010964507887036056,2
2,4,0.4060039520263672,247,LOCALLY_SOLVED,278.0064765753415,wls,100.0,rIVR,ma27,1.0e-5,0.002440526073034688,0.0010964505032309729,2
2,5,0.07485198974609375,53,LOCALLY_SOLVED,58.76099250510598,wls,100.0,rIVR,ma27,1.0e-5,0.002440519143983799,0.0010964500396954035,2
3,1,0.3914518356323242,191,LOCALLY_SOLVED,227.96646850389703,wls,100.0,rIVR,ma27,1.0e-5,0.002440521185407718,0.0010964509960667403,2
3,2,0.2806220054626465,141,LOCALLY_SOLVED,166.00469059509265,wls,100.0,rIVR,ma27,1.0e-5,0.002440524834054436,0.0010964511684844328,2
3,3,0.4073669910430908,208,LOCALLY_SOLVED,242.26530827528552,wls,100.0,rIVR,ma27,1.0e-5,0.0024405221842966895,0.001096451235225285,2
3,4,0.1565701961517334,79,LOCALLY_SOLVED,94.50808923651459,wls,100.0,rIVR,ma27,1.0e-5,0.002440522763065056,0.0010964507822087378,2
3,5,0.0870978832244873,44,LOCALLY_SOLVED,53.99463976947911,wls,100.0,rIVR,ma27,1.0e-5,0.0024405186483085206,0.0010964507028092523,2
3,6,0.20996499061584473,103,LOCALLY_SOLVED,120.72419692480453,wls,100.0,rIVR,ma27,1.0e-5,0.002440521264662987,0.001096451357311126,2
4,1,0.10176897048950195,54,LOCALLY_SOLVED,61.14359433951665,wls,100.0,rIVR,ma27,1.0e-5,0.0024405286522157787,0.0010964505996427694,2
4,2,0.0823981761932373,36,LOCALLY_SOLVED,42.07792483901122,wls,100.0,rIVR,ma27,1.0e-5,0.002440520780798705,0.0010964494419299189,2
4,3,0.0880579948425293,40,LOCALLY_SOLVED,44.46114098105033,wls,100.0,rIVR,ma27,1.0e-5,0.0024405220794880833,0.0010964503103504488,2
4,4,0.36861419677734375,180,LOCALLY_SOLVED,204.13480832205838,wls,100.0,rIVR,ma27,1.0e-5,0.00244052670970607,0.001096451379180814,2
4,5,0.08815693855285645,45,LOCALLY_SOLVED,51.61020972408634,wls,100.0,rIVR,ma27,1.0e-5,0.002440521206060531,0.0010964508998166527,2
4,6,0.12308812141418457,60,LOCALLY_SOLVED,63.52709996405028,wls,100.0,rIVR,ma27,1.0e-5,0.002440523437387654,0.0010964501323060026,2
5,1,0.024378061294555664,12,LOCALLY_SOLVED,13.47988816045958,wls,100.0,rIVR,ma27,1.0e-5,0.00244051665259315,0.0010964507911320814,2
5,2,0.08253884315490723,40,LOCALLY_SOLVED,46.844024377365905,wls,100.0,rIVR,ma27,1.0e-5,0.0024405298162868405,0.0010964523858686245,2
5,3,1.4163129329681396,317,LOCALLY_SOLVED,375.71557439919354,wls,100.0,rIVR,ma27,1.0e-5,0.002442189024865149,0.0010964230626517276,2
5,4,0.11501622200012207,65,LOCALLY_SOLVED,75.44311566850146,wls,100.0,rIVR,ma27,1.0e-5,0.0024405272742997752,0.0010964501344374047,2
5,5,0.21257996559143066,104,LOCALLY_SOLVED,120.72420948299981,wls,100.0,rIVR,ma27,1.0e-5,0.0024405265358513617,0.0010964485213174984,2
5,6,0.0921621322631836,38,LOCALLY_SOLVED,44.461854580556256,wls,100.0,rIVR,ma27,1.0e-5,0.0024405454377500746,0.0010964533911528072,2
5,7,0.0869450569152832,48,LOCALLY_SOLVED,58.760327188282254,wls,100.0,rIVR,ma27,1.0e-5,0.002440526916084096,0.0010964508113851532,2
5,8,0.15404605865478516,84,LOCALLY_SOLVED,94.50863946600523,wls,100.0,rIVR,ma27,1.0e-5,0.0024405303025967218,0.0010964509918790037,2
6,1,0.4249289035797119,201,LOCALLY_SOLVED,282.7795882571982,wls,100.0,rIVR,ma27,1.0e-5,0.0024405279419381642,0.0010964516518639754,2
6,2,0.2079150676727295,89,LOCALLY_SOLVED,132.63814046978666,wls,100.0,rIVR,ma27,1.0e-5,0.0024405252804660105,0.0010964511105101087,2
7,1,0.3032989501953125,139,LOCALLY_SOLVED,173.1522843063029,wls,100.0,rIVR,ma27,1.0e-5,0.0024405204315778306,0.0010964514014722682,2
7,2,0.2133018970489502,121,LOCALLY_SOLVED,142.17194074126692,wls,100.0,rIVR,ma27,1.0e-5,0.002440522790548849,0.0010964469070986421,2
7,3,0.18033504486083984,107,LOCALLY_SOLVED,123.10565241657561,wls,100.0,rIVR,ma27,1.0e-5,0.0024405222777696967,0.0010964513890786441,2
7,4,0.7281210422515869,358,LOCALLY_SOLVED,447.2048374424847,wls,100.0,rIVR,ma27,1.0e-5,0.002440615831461379,0.0010964516016549132,2
7,5,0.3742549419403076,127,LOCALLY_SOLVED,149.32114051475813,wls,100.0,rIVR,ma27,1.0e-5,0.00244985995475,0.0010964754817695411,2
7,6,0.0731358528137207,29,LOCALLY_SOLVED,58.76013623585373,wls,100.0,rIVR,ma27,1.0e-5,0.0024405223234769124,0.0010964508574445584,2
7,7,0.0633399486541748,39,LOCALLY_SOLVED,56.377388892552986,wls,100.0,rIVR,ma27,1.0e-5,0.002440521797012263,0.0010964505173407144,2
9,1,0.4044020175933838,172,LOCALLY_SOLVED,206.51796511242046,wls,100.0,rIVR,ma27,1.0e-5,0.002440529313663342,0.0010964528346454323,2
9,2,0.06654810905456543,25,LOCALLY_SOLVED,53.994179612795044,wls,100.0,rIVR,ma27,1.0e-5,0.0024405270254652667,0.00109645594374521,2
9,3,0.06809592247009277,24,LOCALLY_SOLVED,51.61105065122949,wls,100.0,rIVR,ma27,1.0e-5,0.0024405270392842127,0.0010964625464769335,2
9,4,0.06836104393005371,25,LOCALLY_SOLVED,53.99417480662415,wls,100.0,rIVR,ma27,1.0e-5,0.0024405269049503353,0.0010964540446443305,2
9,5,0.5855789184570312,252,LOCALLY_SOLVED,299.46025507386645,wls,100.0,rIVR,ma27,1.0e-5,0.0024405775052567247,0.0010964495529100688,2
9,6,0.0753328800201416,27,LOCALLY_SOLVED,56.37749470199608,wls,100.0,rIVR,ma27,1.0e-5,0.0024405270014815628,0.0010965121531492342,2
10,1,0.07071685791015625,30,LOCALLY_SOLVED,53.99437246606184,wls,100.0,rIVR,ma27,1.0e-5,0.0024405255016095584,0.0010964506478172906,2
10,2,0.047091007232666016,16,LOCALLY_SOLVED,15.408969297507317,wls,100.0,rIVR,ma27,1.0e-5,0.004176770798199891,0.0010815276514771488,2
10,3,0.08535408973693848,46,LOCALLY_SOLVED,39.69504256591507,wls,100.0,rIVR,ma27,1.0e-5,0.002440566325500715,0.0010964450020810325,2
10,4,0.046324968338012695,23,LOCALLY_SOLVED,20.629600335900435,wls,100.0,rIVR,ma27,1.0e-5,0.0024405254061523607,0.0010964510453580424,2
10,5,0.04825305938720703,24,LOCALLY_SOLVED,30.1622510241735,wls,100.0,rIVR,ma27,1.0e-5,0.0024405179160793544,0.001096450590775014,2
10,6,0.0376889705657959,19,LOCALLY_SOLVED,15.863060768854961,wls,100.0,rIVR,ma27,1.0e-5,0.0024405192410379417,0.0010964504266983465,2
11,1,0.08991503715515137,42,LOCALLY_SOLVED,77.82572353925072,wls,100.0,rIVR,ma27,1.0e-5,0.0024405450951179297,0.0010964505184576482,2
11,2,0.024083852767944336,10,LOCALLY_SOLVED,11.096661878032998,wls,100.0,rIVR,ma27,1.0e-5,0.0024405200837784857,0.0010964501214296115,2
11,3,0.1413571834564209,65,LOCALLY_SOLVED,82.59279171405488,wls,100.0,rIVR,ma27,1.0e-5,0.002440523543175699,0.001096451762564468,2
11,4,0.31296300888061523,114,LOCALLY_SOLVED,149.26206145341052,wls,100.0,rIVR,ma27,1.0e-5,0.002849551641487036,0.0010981814527800187,2
11,5,0.34197521209716797,157,LOCALLY_SOLVED,208.89854878716883,wls,100.0,rIVR,ma27,1.0e-5,0.0024405453805531607,0.0010964515329137546,2
12,1,0.8391289710998535,247,LOCALLY_SOLVED,377.7721914083779,wls,100.0,rIVR,ma27,1.0e-5,0.0024528850984979478,0.0010928366946994703,2
12,2,0.4084329605102539,167,LOCALLY_SOLVED,201.74989403658785,wls,100.0,rIVR,ma27,1.0e-5,0.002440548863293923,0.0010964514114347307,2
12,3,0.5300979614257812,153,LOCALLY_SOLVED,226.8546145374678,wls,100.0,rIVR,ma27,1.0e-5,0.004325612943457013,0.0011037085897189342,2
13,1,0.24998092651367188,89,LOCALLY_SOLVED,113.38204181783517,wls,100.0,rIVR,ma27,1.0e-5,0.0024439716551760693,0.0010741137304924717,2
13,2,0.15940093994140625,82,LOCALLY_SOLVED,92.12511461944298,wls,100.0,rIVR,ma27,1.0e-5,0.002440525117050285,0.0010964483308099702,2
13,3,0.018533945083618164,10,LOCALLY_SOLVED,8.678505377456709,wls,100.0,rIVR,ma27,1.0e-5,0.002440515631242368,0.0010964493426329843,2
13,4,0.6703140735626221,182,LOCALLY_SOLVED,7667.896097629106,wls,100.0,rIVR,ma27,1.0e-5,0.08260779564450926,0.022896769952015204,2
15,1,0.37721991539001465,167,LOCALLY_SOLVED,187.37808984910498,wls,100.0,rIVR,ma27,1.0e-5,0.0026881047945299663,0.0010946419438743285,2
15,2,0.39268994331359863,200,LOCALLY_SOLVED,258.94755200140764,wls,100.0,rIVR,ma27,1.0e-5,0.0024405340039443946,0.0010964512023991545,2
15,3,0.6812078952789307,306,LOCALLY_SOLVED,406.700197066519,wls,100.0,rIVR,ma27,1.0e-5,0.0024406270351351456,0.0010964505745410182,2
15,4,0.6480569839477539,260,LOCALLY_SOLVED,332.823989686213,wls,100.0,rIVR,ma27,1.0e-5,0.0024405458285652326,0.001096448700091013,2
15,5,0.0942540168762207,49,LOCALLY_SOLVED,58.76105144957724,wls,100.0,rIVR,ma27,1.0e-5,0.002440521176448218,0.0010964515391880386,2
15,6,0.2409350872039795,120,LOCALLY_SOLVED,166.00387596744085,wls,100.0,rIVR,ma27,1.0e-5,0.002440522200526818,0.0010964512812287265,2
15,7,0.20086216926574707,100,LOCALLY_SOLVED,132.6392874849964,wls,100.0,rIVR,ma27,1.0e-5,0.0024405181355700023,0.0010964512122676896,2
16,1,0.1694200038909912,76,LOCALLY_SOLVED,96.5652453058868,wls,100.0,rIVR,ma27,1.0e-5,0.005763192486599733,0.0011105534474981074,2
16,2,0.2184920310974121,150,LOCALLY_SOLVED,177.9189055041458,wls,100.0,rIVR,ma27,1.0e-5,0.0024405257142017245,0.0010964507706407332,2
16,3,0.2514629364013672,142,LOCALLY_SOLVED,166.0035906509008,wls,100.0,rIVR,ma27,1.0e-5,0.0024410161803865016,0.0010964430159771197,2
16,4,0.1723017692565918,127,LOCALLY_SOLVED,142.17169330770648,wls,100.0,rIVR,ma27,1.0e-5,0.0024405212019706912,0.0010964510297857334,2
17,1,0.7668261528015137,378,LOCALLY_SOLVED,451.9776999416328,wls,100.0,rIVR,ma27,1.0e-5,0.002440712179069715,0.0010964494867545978,2
17,2,0.030652999877929688,19,LOCALLY_SOLVED,23.01270657368025,wls,100.0,rIVR,ma27,1.0e-5,0.0024405229908208703,0.0010964504284539092,2
17,3,0.2154841423034668,157,LOCALLY_SOLVED,189.83403645460757,wls,100.0,rIVR,ma27,1.0e-5,0.002440560362604538,0.0010964483966490043,2
17,4,0.28145503997802734,215,LOCALLY_SOLVED,256.5633256639358,wls,100.0,rIVR,ma27,1.0e-5,0.002440565787251936,0.001096451254056431,2
17,5,0.48293519020080566,316,LOCALLY_SOLVED,382.87148253245505,wls,100.0,rIVR,ma27,1.0e-5,0.002440556180607789,0.0010964513598131606,2
17,6,0.6950042247772217,438,LOCALLY_SOLVED,535.3912347849006,wls,100.0,rIVR,ma27,1.0e-5,0.0024406045180076497,0.0010964510122717327,2
17,7,0.39269304275512695,221,LOCALLY_SOLVED,292.3060383366581,wls,100.0,rIVR,ma27,1.0e-5,0.0024406870029649586,0.0010964512064675735,2
18,1,0.15684103965759277,106,LOCALLY_SOLVED,137.40424349249736,wls,100.0,rIVR,ma27,1.0e-5,0.0024405296602103554,0.001096402471351599,2
18,2,0.07960987091064453,53,LOCALLY_SOLVED,61.14322612259837,wls,100.0,rIVR,ma27,1.0e-5,0.002440537624750272,0.0010964511775043023,2
18,3,0.17572999000549316,110,LOCALLY_SOLVED,125.48870865095822,wls,100.0,rIVR,ma27,1.0e-5,0.002440557923863107,0.0010964450203509244,2
18,4,0.09850907325744629,74,LOCALLY_SOLVED,84.97474019443585,wls,100.0,rIVR,ma27,1.0e-5,0.0024405206889261954,0.0010964511227852937,2
18,5,0.13367605209350586,88,LOCALLY_SOLVED,104.04005496990007,wls,100.0,rIVR,ma27,1.0e-5,0.002440543517701066,0.0010964514085817396,2
18,6,0.06751513481140137,46,LOCALLY_SOLVED,56.37691827337982,wls,100.0,rIVR,ma27,1.0e-5,0.002440526297630141,0.0010964517548296537,2
18,7,0.10169196128845215,58,LOCALLY_SOLVED,70.67644793275214,wls,100.0,rIVR,ma27,1.0e-5,0.0024405257543154146,0.0010964510398153377,2
18,8,0.07467818260192871,48,LOCALLY_SOLVED,53.99385539253285,wls,100.0,rIVR,ma27,1.0e-5,0.0024405243444372005,0.0010964505154025745,2
18,9,0.17226195335388184,98,LOCALLY_SOLVED,123.1059009611932,wls,100.0,rIVR,ma27,1.0e-5,0.002440532826493813,0.00109645109830316,2
19,1,0.1850450038909912,111,LOCALLY_SOLVED,123.10601207882549,wls,100.0,rIVR,ma27,1.0e-5,0.002440537451744662,0.0010964567263815833,2
19,2,0.3323638439178467,214,LOCALLY_SOLVED,268.47852360912185,wls,100.0,rIVR,ma27,1.0e-5,0.0024405349669338605,0.0010964391471665717,2
19,3,0.25285911560058594,138,LOCALLY_SOLVED,158.85375318293185,wls,100.0,rIVR,ma27,1.0e-5,0.0024406104049903288,0.001096440143379544,2
19,4,0.19762802124023438,111,LOCALLY_SOLVED,132.33012504447197,wls,100.0,rIVR,ma27,1.0e-5,0.0024486345388660125,0.0010928496760557302,2
19,5,0.21682000160217285,149,LOCALLY_SOLVED,177.91894309344585,wls,100.0,rIVR,ma27,1.0e-5,0.002440523932981886,0.0010964503679199225,2
20,1,0.0698850154876709,29,LOCALLY_SOLVED,63.52718624191196,wls,100.0,rIVR,ma27,1.0e-5,0.0024405266616935872,0.0010964518965835808,2
20,2,0.10955500602722168,56,LOCALLY_SOLVED,65.90997318100509,wls,100.0,rIVR,ma27,1.0e-5,0.0024405228633554987,0.0010964506523822779,2
20,3,0.1912829875946045,94,LOCALLY_SOLVED,144.5575571151189,wls,100.0,rIVR,ma27,1.0e-5,0.0024405213079545796,0.0010964510757989886,2
20,4,0.09789896011352539,32,LOCALLY_SOLVED,73.05984204457678,wls,100.0,rIVR,ma27,1.0e-5,0.0024405268041409744,0.0010965680506552962,2
20,5,0.07662820816040039,26,LOCALLY_SOLVED,58.705244514232135,wls,100.0,rIVR,ma27,1.0e-5,0.0024660505947495803,0.0011149111034048777,2
21,1,0.08581304550170898,51,LOCALLY_SOLVED,56.37758169199594,wls,100.0,rIVR,ma27,1.0e-5,0.0024405217988434647,0.001096450952871046,2
21,2,0.07801389694213867,50,LOCALLY_SOLVED,58.76014558006093,wls,100.0,rIVR,ma27,1.0e-5,0.0024405212717431013,0.0010964496783648222,2
21,3,0.227247953414917,132,LOCALLY_SOLVED,163.6211503077579,wls,100.0,rIVR,ma27,1.0e-5,0.002440574070368351,0.0010964553129490496,2
21,4,0.08077597618103027,42,LOCALLY_SOLVED,46.84445913127835,wls,100.0,rIVR,ma27,1.0e-5,0.002440527349825361,0.0010964505737088477,2
21,5,0.10726594924926758,62,LOCALLY_SOLVED,68.29341367525694,wls,100.0,rIVR,ma27,1.0e-5,0.002440524707003844,0.0010964498364666498,2
22,1,0.08790707588195801,60,LOCALLY_SOLVED,77.82651031672592,wls,100.0,rIVR,ma27,1.0e-5,0.0024405271083030033,0.0010964511360978585,2
22,2,0.04427695274353027,29,LOCALLY_SOLVED,34.92842634164551,wls,100.0,rIVR,ma27,1.0e-5,0.002440518198361552,0.001096451125941714,2
22,3,0.14407086372375488,100,LOCALLY_SOLVED,118.34012550835297,wls,100.0,rIVR,ma27,1.0e-5,0.00244075393801535,0.0010964528553283463,2
22,4,0.08183789253234863,56,LOCALLY_SOLVED,65.90996300932595,wls,100.0,rIVR,ma27,1.0e-5,0.002440523287813079,0.0010964501908120158,2
22,5,0.08990812301635742,63,LOCALLY_SOLVED,73.06055330686708,wls,100.0,rIVR,ma27,1.0e-5,0.0024405219964509506,0.0010964510839794213,2
22,6,0.10399603843688965,78,LOCALLY_SOLVED,92.12487752236247,wls,100.0,rIVR,ma27,1.0e-5,0.002440518524053692,0.0010964511456860993,2
23,1,0.34929800033569336,195,LOCALLY_SOLVED,268.4786631976465,wls,100.0,rIVR,ma27,1.0e-5,0.0024405346555032015,0.0010964498024464235,2
23,2,0.1327829360961914,100,LOCALLY_SOLVED,113.57393672729879,wls,100.0,rIVR,ma27,1.0e-5,0.0024405225792880625,0.0010964514311687923,2
23,3,0.019794225692749023,6,LOCALLY_SOLVED,8.678508587948238,wls,100.0,rIVR,ma27,1.0e-5,0.002440522937151801,0.0010964352849755314,2
23,4,0.2878098487854004,153,LOCALLY_SOLVED,216.0491912072016,wls,100.0,rIVR,ma27,1.0e-5,0.0024406064307802566,0.0010964416041175837,2
23,5,0.19600200653076172,84,LOCALLY_SOLVED,106.42304449188347,wls,100.0,rIVR,ma27,1.0e-5,0.002440542003759205,0.0010964458781027027,2
25,1,0.05268502235412598,26,LOCALLY_SOLVED,30.162510263448567,wls,100.0,rIVR,ma27,1.0e-5,0.0024405222384717984,0.001096451476758692,2
25,2,0.09740209579467773,40,LOCALLY_SOLVED,46.84409473446563,wls,100.0,rIVR,ma27,1.0e-5,0.00244179575943293,0.0010962833725530355,2
25,3,0.06263494491577148,29,LOCALLY_SOLVED,34.928486255046366,wls,100.0,rIVR,ma27,1.0e-5,0.0024405207654141226,0.0010964506522733934,2


==> csv/case_study_2_clean.csv <==
ntw,fdr,solve_time,n_bus,termination_status,objective,criterion,rescaler,eq_model,linear_solver,tol,err_max,err_avg,seed
1,1,0.08166313171386719,118,OPTIMAL,139.66828847299632,wls,100.0,LD3F,gurobi,1.0e-5,0.0024419232857628703,0.0010855331614201362,2
1,2,0.02425384521484375,67,OPTIMAL,81.715718948582,wls,100.0,LD3F,gurobi,1.0e-5,0.002444259796101189,0.0010705881679407864,2
1,3,0.04080700874328613,82,OPTIMAL,100.82077168757137,wls,100.0,LD3F,gurobi,1.0e-5,0.002444474163200372,0.001085466708076523,2
1,4,0.1344130039215088,157,OPTIMAL,187.08267581265966,wls,100.0,LD3F,gurobi,1.0e-5,0.0024452448106107028,0.0010882785964818804,2
2,1,0.4105839729309082,364,OPTIMAL,426.17635277536147,wls,100.0,LD3F,gurobi,1.0e-5,0.0024479447750371808,0.0010886781780493956,2
2,2,0.30837011337280273,283,OPTIMAL,346.86196369452284,wls,100.0,LD3F,gurobi,1.0e-5,0.00244720884461902,0.0010874510230078967,2
2,3,0.17210602760314941,232,OPTIMAL,275.41866473601925,wls,100.0,LD3F,gurobi,1.0e-5,0.0024754845529944003,0.001088018086813771,2
2,4,0.17487001419067383,247,OPTIMAL,282.5316039465115,wls,100.0,LD3F,gurobi,1.0e-5,0.0024490938960290976,0.001086164128996068,2
2,5,0.015241146087646484,53,OPTIMAL,62.74712367108542,wls,100.0,LD3F,gurobi,1.0e-5,0.0024411719628676387,0.001054061436747736,2
3,1,0.17525792121887207,191,OPTIMAL,231.9661324096836,wls,100.0,LD3F,gurobi,1.0e-5,0.0024449258694678733,0.0010888678966279818,2
3,2,0.08915305137634277,141,OPTIMAL,171.02628420830422,wls,100.0,LD3F,gurobi,1.0e-5,0.0024600194728281455,0.0010860545653097995,2
3,3,0.20707201957702637,208,OPTIMAL,247.2556496671375,wls,100.0,LD3F,gurobi,1.0e-5,0.002444606527411297,0.0010931786214623278,2
3,4,0.045725107192993164,79,OPTIMAL,98.5369252373335,wls,100.0,LD3F,gurobi,1.0e-5,0.0024417272885115526,0.0010788099499155536,2
3,5,0.01867389678955078,44,OPTIMAL,58.12364445763067,wls,100.0,LD3F,gurobi,1.0e-5,0.0024567129054620107,0.0010583699241793316,2
3,6,0.05467796325683594,103,OPTIMAL,125.07006247736331,wls,100.0,LD3F,gurobi,1.0e-5,0.002441837259806734,0.0010885738871703255,2
4,1,0.020611047744750977,54,OPTIMAL,65.29732675841721,wls,100.0,LD3F,gurobi,1.0e-5,0.0024662848613015154,0.0010677297682491701,2
4,2,0.014124870300292969,36,OPTIMAL,46.07745608132546,wls,100.0,LD3F,gurobi,1.0e-5,0.002442105859291166,0.0010799979871426735,2
4,3,0.015771865844726562,40,OPTIMAL,48.59667853475558,wls,100.0,LD3F,gurobi,1.0e-5,0.002440790344133692,0.0010409637803719238,2
4,4,0.1533188819885254,180,OPTIMAL,208.68421620720352,wls,100.0,LD3F,gurobi,1.0e-5,0.0024732907111026936,0.0010900521998805986,2
4,5,0.018812179565429688,45,OPTIMAL,55.7060768517715,wls,100.0,LD3F,gurobi,1.0e-5,0.0024491444392362727,0.0010565748511880396,2
4,6,0.027556896209716797,60,OPTIMAL,67.55321791460459,wls,100.0,LD3F,gurobi,1.0e-5,0.0024428442425705743,0.0010860088830636741,2
5,1,0.002328157424926758,12,OPTIMAL,18.82653604195993,wls,100.0,LD3F,gurobi,1.0e-5,0.0024405118836137163,0.000972665320579747,2
5,2,0.01324605941772461,40,OPTIMAL,51.641529323026184,wls,100.0,LD3F,gurobi,1.0e-5,0.002445189407102033,0.0010601608705732234,2
5,3,0.3380250930786133,317,OPTIMAL,379.15963134110933,wls,100.0,LD3F,gurobi,1.0e-5,0.002466341814217232,0.0010903443349337106,2
5,4,0.02871394157409668,65,OPTIMAL,79.63995876328588,wls,100.0,LD3F,gurobi,1.0e-5,0.002443043345818907,0.0010663987400766266,2
5,5,0.05692410469055176,104,OPTIMAL,125.0172886531872,wls,100.0,LD3F,gurobi,1.0e-5,0.0024578323847226358,0.0010860022809454568,2
5,6,0.012050151824951172,38,OPTIMAL,48.54690351240785,wls,100.0,LD3F,gurobi,1.0e-5,0.0024733070166003124,0.001053142703436841,2
5,7,0.02011585235595703,48,OPTIMAL,62.891019583872136,wls,100.0,LD3F,gurobi,1.0e-5,0.0024415689036469956,0.0010816617581404138,2
5,8,0.04455304145812988,84,OPTIMAL,98.99336547257704,wls,100.0,LD3F,gurobi,1.0e-5,0.0024432949784953806,0.001079913577325417,2
6,1,0.21801376342773438,201,OPTIMAL,286.97669560294685,wls,100.0,LD3F,gurobi,1.0e-5,0.0024910913977176374,0.001090435962511986,2
6,2,0.04556584358215332,89,OPTIMAL,137.20356294601171,wls,100.0,LD3F,gurobi,1.0e-5,0.0024606716482543645,0.001084917517015323,2
7,1,0.08751201629638672,139,OPTIMAL,177.74068871149157,wls,100.0,LD3F,gurobi,1.0e-5,0.0024803464257834307,0.0010867726822929103,2
7,2,0.07037997245788574,121,OPTIMAL,146.14814398834733,wls,100.0,LD3F,gurobi,1.0e-5,0.002459798027282245,0.0010844713962032322,2
7,3,0.06068086624145508,107,OPTIMAL,128.20067510267555,wls,100.0,LD3F,gurobi,1.0e-5,0.002895330106849503,0.0010901255055611177,2
7,4,0.47571611404418945,358,OPTIMAL,456.92096325296933,wls,100.0,LD3F,gurobi,1.0e-5,0.002692951950006517,0.0010846416785672294,2
7,5,0.07039213180541992,127,OPTIMAL,155.82500795218795,wls,100.0,LD3F,gurobi,1.0e-5,0.002729151423013665,0.001082370789426068,2
7,6,0.011718988418579102,29,OPTIMAL,62.71627856102175,wls,100.0,LD3F,gurobi,1.0e-5,0.0024601833559170228,0.001068994206618465,2
7,7,0.014290809631347656,39,OPTIMAL,60.2166436361434,wls,100.0,LD3F,gurobi,1.0e-5,0.00244099857717206,0.0010877121207519768,2
9,1,0.12517690658569336,172,OPTIMAL,210.74796222180868,wls,100.0,LD3F,gurobi,1.0e-5,0.0024617507573088115,0.0010823944737905072,2
9,2,0.00834798812866211,25,OPTIMAL,57.85255816570324,wls,100.0,LD3F,gurobi,1.0e-5,0.0024420655445485107,0.0010670170693287046,2
9,3,0.00789499282836914,24,OPTIMAL,55.46703405209449,wls,100.0,LD3F,gurobi,1.0e-5,0.002441839322309347,0.0010630898438801465,2
9,4,0.007832050323486328,25,OPTIMAL,57.851899045647244,wls,100.0,LD3F,gurobi,1.0e-5,0.0024418633394294176,0.0010635728251449095,2
9,5,0.2917149066925049,252,OPTIMAL,303.68437186505616,wls,100.0,LD3F,gurobi,1.0e-5,0.0024563060370432765,0.0010898445196834048,2
9,6,0.009402990341186523,27,OPTIMAL,60.25699843188733,wls,100.0,LD3F,gurobi,1.0e-5,0.002442056709873075,0.0010555189190118584,2
10,1,0.010735034942626953,30,OPTIMAL,57.91008516478098,wls,100.0,LD3F,gurobi,1.0e-5,0.0024405747517786125,0.0010224637383904494,2
10,2,0.0034351348876953125,16,OPTIMAL,21.403714241663224,wls,100.0,LD3F,gurobi,1.0e-5,0.0024454427724924788,0.0009771109131514303,2
10,3,0.012547016143798828,46,OPTIMAL,43.2831748919254,wls,100.0,LD3F,gurobi,1.0e-5,0.0024465555274157946,0.0009896311411488603,2
10,4,0.0059468746185302734,23,OPTIMAL,24.603715901636953,wls,100.0,LD3F,gurobi,1.0e-5,0.0024888241966336544,0.0009878781162767861,2
10,5,0.007206916809082031,24,OPTIMAL,33.81888392764544,wls,100.0,LD3F,gurobi,1.0e-5,0.0024425568691872623,0.0009298179010976882,2
10,6,0.004194021224975586,19,OPTIMAL,19.903561033713533,wls,100.0,LD3F,gurobi,1.0e-5,0.0024451320956240252,0.000950349651906086,2
11,1,0.016463041305541992,42,OPTIMAL,81.52946887475579,wls,100.0,LD3F,gurobi,1.0e-5,0.0024489666270299804,0.001065239595805732,2
11,2,0.002393960952758789,10,OPTIMAL,15.266285913790695,wls,100.0,LD3F,gurobi,1.0e-5,0.0024405118836133832,0.0009822888344634998,2
11,3,0.024511098861694336,65,OPTIMAL,86.68399857164734,wls,100.0,LD3F,gurobi,1.0e-5,0.002441686868671411,0.0010732052704580265,2
11,4,0.07609701156616211,114,OPTIMAL,153.26086519786276,wls,100.0,LD3F,gurobi,1.0e-5,0.002444381851629096,0.0010795599563627979,2
11,5,0.12129688262939453,157,OPTIMAL,213.05850729931822,wls,100.0,LD3F,gurobi,1.0e-5,0.0024445407550532927,0.0010864061098373233,2
12,1,0.29128098487854004,247,OPTIMAL,382.13845113096005,wls,100.0,LD3F,gurobi,1.0e-5,0.0024567860464483893,0.001086572175805485,2
12,2,0.14933991432189941,167,OPTIMAL,205.6692435133974,wls,100.0,LD3F,gurobi,1.0e-5,0.002478809017777861,0.0010885455653798768,2
12,3,0.16368412971496582,153,OPTIMAL,231.88418109903458,wls,100.0,LD3F,gurobi,1.0e-5,0.0030231981960870957,0.0011024097635076203,2
13,1,0.04634380340576172,89,OPTIMAL,117.80529600370222,wls,100.0,LD3F,gurobi,1.0e-5,0.002449233169839582,0.001063604093332119,2
13,2,0.034924983978271484,82,OPTIMAL,96.04273908541016,wls,100.0,LD3F,gurobi,1.0e-5,0.0024491859324216048,0.0010636906716030552,2
13,3,0.0019161701202392578,10,OPTIMAL,13.25224864573654,wls,100.0,LD3F,gurobi,1.0e-5,0.0024405118836134942,0.0008396574168159865,2
13,4,0.08428788185119629,182,OPTIMAL,23408.716071989904,wls,100.0,LD3F,gurobi,1.0e-5,0.10481408856400765,0.02882537694607964,2
15,1,0.1365041732788086,167,OPTIMAL,191.15986999377006,wls,100.0,LD3F,gurobi,1.0e-5,0.0024450312130164242,0.0010869782033477381,2
15,2,0.20087885856628418,200,OPTIMAL,265.9566565847404,wls,100.0,LD3F,gurobi,1.0e-5,0.002449454703847165,0.0010772214299811299,2
15,3,0.4309530258178711,306,OPTIMAL,411.0262152175225,wls,100.0,LD3F,gurobi,1.0e-5,0.0024585257745284306,0.001091393261866174,2
15,4,0.3060610294342041,260,OPTIMAL,337.1416655680943,wls,100.0,LD3F,gurobi,1.0e-5,0.0024692248468853872,0.001090064201738239,2
15,5,0.01626896858215332,49,OPTIMAL,62.99453522955562,wls,100.0,LD3F,gurobi,1.0e-5,0.002444968330141961,0.001095425578485408,2
15,6,0.07933998107910156,120,OPTIMAL,171.99920377822508,wls,100.0,LD3F,gurobi,1.0e-5,0.0024452176101530387,0.0010838970552201387,2
15,7,0.0594639778137207,100,OPTIMAL,138.01573639575966,wls,100.0,LD3F,gurobi,1.0e-5,0.002464151278694926,0.0010971464911097692,2
16,1,0.030460119247436523,76,OPTIMAL,102.4295008166756,wls,100.0,LD3F,gurobi,1.0e-5,0.002559194764713224,0.001093854535615932,2
16,2,0.06952810287475586,150,OPTIMAL,181.97500121066741,wls,100.0,LD3F,gurobi,1.0e-5,0.0024919183349809693,0.0010928009485826652,2
16,3,0.09883689880371094,142,OPTIMAL,169.7108576582846,wls,100.0,LD3F,gurobi,1.0e-5,0.0024706638143379145,0.0010812855293577533,2
16,4,0.07723402976989746,127,OPTIMAL,146.2252608635727,wls,100.0,LD3F,gurobi,1.0e-5,0.0024442776504860486,0.0010870590077194124,2
17,1,0.29137086868286133,378,OPTIMAL,455.98271385774575,wls,100.0,LD3F,gurobi,1.0e-5,0.002456603261500323,0.0010936536551607728,2
17,2,0.004093170166015625,19,OPTIMAL,27.132211217422263,wls,100.0,LD3F,gurobi,1.0e-5,0.002440608887140927,0.0010305785233805567,2
17,3,0.06145191192626953,157,OPTIMAL,193.85625860731386,wls,100.0,LD3F,gurobi,1.0e-5,0.002449350022123209,0.0010939655401770959,2
17,4,0.10053396224975586,215,OPTIMAL,260.63808519471,wls,100.0,LD3F,gurobi,1.0e-5,0.002473385405265205,0.0010896602507143585,2
17,5,0.30072712898254395,316,OPTIMAL,386.9131648545031,wls,100.0,LD3F,gurobi,1.0e-5,0.002446152240013433,0.0010944875334559009,2
17,6,0.19050884246826172,438,OPTIMAL,539.9204734668091,wls,100.0,LD3F,gurobi,1.0e-5,0.002465129474353178,0.0010955421637438363,2
17,7,0.1412818431854248,221,OPTIMAL,296.7143847015474,wls,100.0,LD3F,gurobi,1.0e-5,0.0025096151962891167,0.0010876567350983734,2
18,1,0.041879892349243164,106,OPTIMAL,141.89493175430212,wls,100.0,LD3F,gurobi,1.0e-5,0.0024513486447714783,0.001097517462649094,2
18,2,0.015783071517944336,53,OPTIMAL,65.70832622903939,wls,100.0,LD3F,gurobi,1.0e-5,0.002472299585929205,0.001097420321781372,2
18,3,0.049471139907836914,110,OPTIMAL,129.30363438582626,wls,100.0,LD3F,gurobi,1.0e-5,0.0024439762507033613,0.0010832881666371897,2
18,4,0.03122997283935547,74,OPTIMAL,89.90271241990271,wls,100.0,LD3F,gurobi,1.0e-5,0.0024451002957568413,0.0010857041656260635,2
18,5,0.02845287322998047,88,OPTIMAL,109.75569778086962,wls,100.0,LD3F,gurobi,1.0e-5,0.002639207710235736,0.0010978320215511992,2
18,6,0.012130975723266602,46,OPTIMAL,60.474268960456676,wls,100.0,LD3F,gurobi,1.0e-5,0.0024627433934698573,0.00106354971825107,2
18,7,0.019769906997680664,58,OPTIMAL,75.33403486737518,wls,100.0,LD3F,gurobi,1.0e-5,0.0024712311113408436,0.0010773505136347852,2
18,8,0.015160083770751953,48,OPTIMAL,58.6905310156989,wls,100.0,LD3F,gurobi,1.0e-5,0.00244136009635898,0.0010607780933942158,2
18,9,0.052718162536621094,98,OPTIMAL,131.6358112430651,wls,100.0,LD3F,gurobi,1.0e-5,0.0025019221079309872,0.0010725020055687255,2
19,1,0.05859708786010742,111,OPTIMAL,127.10622559291608,wls,100.0,LD3F,gurobi,1.0e-5,0.0024577352311998535,0.0010827893932515553,2
19,2,0.1287250518798828,214,OPTIMAL,272.8908728691199,wls,100.0,LD3F,gurobi,1.0e-5,0.0024442439168641528,0.0010882363371317832,2
19,3,0.07339191436767578,138,OPTIMAL,164.73759883132422,wls,100.0,LD3F,gurobi,1.0e-5,0.002476869156813999,0.001080510602055984,2
19,4,0.03518509864807129,111,OPTIMAL,136.8824774179298,wls,100.0,LD3F,gurobi,1.0e-5,0.002451453075043908,0.0010860589693415337,2
19,5,0.0718529224395752,149,OPTIMAL,182.09491743622115,wls,100.0,LD3F,gurobi,1.0e-5,0.0024637892028522845,0.0010931427034087584,2
20,1,0.010155916213989258,29,OPTIMAL,67.41624357051641,wls,100.0,LD3F,gurobi,1.0e-5,0.002442255065964405,0.0010592003946247768,2
20,2,0.027354001998901367,56,OPTIMAL,70.06205159114911,wls,100.0,LD3F,gurobi,1.0e-5,0.0025003321999403916,0.0010643380995369797,2
20,3,0.05272698402404785,94,OPTIMAL,149.3028889947876,wls,100.0,LD3F,gurobi,1.0e-5,0.002460779680179437,0.0010682551247910355,2
20,4,0.011667013168334961,32,OPTIMAL,77.006038727809,wls,100.0,LD3F,gurobi,1.0e-5,0.0024425003130210676,0.0010759201512436669,2
20,5,0.009037017822265625,26,OPTIMAL,62.82146313398246,wls,100.0,LD3F,gurobi,1.0e-5,0.0024405118836134942,0.0010650640142021467,2
21,1,0.020460128784179688,51,OPTIMAL,60.18525505316549,wls,100.0,LD3F,gurobi,1.0e-5,0.002450459236893021,0.0010690397319253616,2
21,2,0.016129016876220703,50,OPTIMAL,62.860200820967236,wls,100.0,LD3F,gurobi,1.0e-5,0.0024423386060736796,0.0010612011388371186,2
21,3,0.0564420223236084,132,OPTIMAL,167.89637233830564,wls,100.0,LD3F,gurobi,1.0e-5,0.002441348289919709,0.0010889146163961909,2
21,4,0.013350963592529297,42,OPTIMAL,50.77962849708247,wls,100.0,LD3F,gurobi,1.0e-5,0.0024565545393173682,0.0010814066741300895,2
21,5,0.022608041763305664,62,OPTIMAL,72.42856801277821,wls,100.0,LD3F,gurobi,1.0e-5,0.0024488655548704497,0.0010760093123492029,2
22,1,0.02556610107421875,60,OPTIMAL,82.73697771470465,wls,100.0,LD3F,gurobi,1.0e-5,0.002534038853455378,0.0010712417157927442,2
22,2,0.007500886917114258,29,OPTIMAL,39.36078592405807,wls,100.0,LD3F,gurobi,1.0e-5,0.002443515825010012,0.0010577793763044787,2
22,3,0.02988600730895996,100,OPTIMAL,122.05656658503665,wls,100.0,LD3F,gurobi,1.0e-5,0.0026342094097304702,0.0010806638690168062,2
22,4,0.021505117416381836,56,OPTIMAL,70.03043725315965,wls,100.0,LD3F,gurobi,1.0e-5,0.0024452643826811116,0.0010832823070475912,2
22,5,0.021866798400878906,63,OPTIMAL,77.3030321049624,wls,100.0,LD3F,gurobi,1.0e-5,0.002454397241760997,0.001088864985882477,2
22,6,0.032250165939331055,78,OPTIMAL,96.18514412393712,wls,100.0,LD3F,gurobi,1.0e-5,0.002457230982375158,0.0010941810270827148,2
23,1,0.15909099578857422,195,OPTIMAL,272.51313834288277,wls,100.0,LD3F,gurobi,1.0e-5,0.002465384787934344,0.0010794143810466152,2
23,2,0.04509401321411133,100,OPTIMAL,117.9745098275722,wls,100.0,LD3F,gurobi,1.0e-5,0.0024524179849525485,0.001070262165704988,2
23,3,0.0016970634460449219,6,OPTIMAL,12.550362768876015,wls,100.0,LD3F,gurobi,1.0e-5,0.0024405118836134942,0.0009457536123531371,2
23,4,0.11653709411621094,153,OPTIMAL,220.58016429341282,wls,100.0,LD3F,gurobi,1.0e-5,0.002467748127032543,0.001073479672567542,2
23,5,0.034826040267944336,84,OPTIMAL,110.97398868809978,wls,100.0,LD3F,gurobi,1.0e-5,0.002539383460431699,0.0010807372756364573,2
25,1,0.008574962615966797,26,OPTIMAL,34.88395263468639,wls,100.0,LD3F,gurobi,1.0e-5,0.002442643683047141,0.0010629045618432613,2
25,2,0.012454986572265625,40,OPTIMAL,52.6474320847537,wls,100.0,LD3F,gurobi,1.0e-5,0.0025352674746518256,0.0010676970071094916,2
25,3,0.00886988639831543,29,OPTIMAL,38.914301167735424,wls,100.0,LD3F,gurobi,1.0e-5,0.002441519200160336,0.0010460468270389784,2
1,1,0.08085894584655762,118,OPTIMAL,139.66828847299632,rwls,100.0,LD3F,gurobi,1.0e-5,0.0024419232857628703,0.0010855331614201362,2
1,2,0.02278900146484375,67,OPTIMAL,81.715718948582,rwls,100.0,LD3F,gurobi,1.0e-5,0.002444259796101189,0.0010705881679407864,2
1,3,0.04143404960632324,82,OPTIMAL,100.82077168757137,rwls,100.0,LD3F,gurobi,1.0e-5,0.002444474163200372,0.001085466708076523,2
1,4,0.13478803634643555,157,OPTIMAL,187.08267581265966,rwls,100.0,LD3F,gurobi,1.0e-5,0.0024452448106107028,0.0010882785964818804,2
2,1,0.40435194969177246,364,OPTIMAL,426.17635277536147,rwls,100.0,LD3F,gurobi,1.0e-5,0.0024479447750371808,0.0010886781780493956,2
2,2,0.3112459182739258,283,OPTIMAL,346.86196369452284,rwls,100.0,LD3F,gurobi,1.0e-5,0.00244720884461902,0.0010874510230078967,2
2,3,0.17171096801757812,232,OPTIMAL,275.41866473601925,rwls,100.0,LD3F,gurobi,1.0e-5,0.0024754845529944003,0.001088018086813771,2
2,4,0.17507100105285645,247,OPTIMAL,282.5316039465115,rwls,100.0,LD3F,gurobi,1.0e-5,0.0024490938960290976,0.001086164128996068,2
2,5,0.01515817642211914,53,OPTIMAL,62.74712367108542,rwls,100.0,LD3F,gurobi,1.0e-5,0.0024411719628676387,0.001054061436747736,2
3,1,0.17397689819335938,191,OPTIMAL,231.9661324096836,rwls,100.0,LD3F,gurobi,1.0e-5,0.0024449258694678733,0.0010888678966279818,2
3,2,0.09021592140197754,141,OPTIMAL,171.02628420830422,rwls,100.0,LD3F,gurobi,1.0e-5,0.0024600194728281455,0.0010860545653097995,2
3,3,0.20739293098449707,208,OPTIMAL,247.2556496671375,rwls,100.0,LD3F,gurobi,1.0e-5,0.002444606527411297,0.0010931786214623278,2
3,4,0.04653501510620117,79,OPTIMAL,98.5369252373335,rwls,100.0,LD3F,gurobi,1.0e-5,0.0024417272885115526,0.0010788099499155536,2
3,5,0.01883697509765625,44,OPTIMAL,58.12364445763067,rwls,100.0,LD3F,gurobi,1.0e-5,0.0024567129054620107,0.0010583699241793316,2
3,6,0.0541539192199707,103,OPTIMAL,125.07006247736331,rwls,100.0,LD3F,gurobi,1.0e-5,0.002441837259806734,0.0010885738871703255,2
4,1,0.02050495147705078,54,OPTIMAL,65.29732675841721,rwls,100.0,LD3F,gurobi,1.0e-5,0.0024662848613015154,0.0010677297682491701,2
4,2,0.013651132583618164,36,OPTIMAL,46.07745608132546,rwls,100.0,LD3F,gurobi,1.0e-5,0.002442105859291166,0.0010799979871426735,2
4,3,0.015753984451293945,40,OPTIMAL,48.59667853475558,rwls,100.0,LD3F,gurobi,1.0e-5,0.002440790344133692,0.0010409637803719238,2
4,4,0.1511538028717041,180,OPTIMAL,208.68421620720352,rwls,100.0,LD3F,gurobi,1.0e-5,0.0024732907111026936,0.0010900521998805986,2
4,5,0.01842498779296875,45,OPTIMAL,55.7060768517715,rwls,100.0,LD3F,gurobi,1.0e-5,0.0024491444392362727,0.0010565748511880396,2
4,6,0.026411056518554688,60,OPTIMAL,67.55321791460459,rwls,100.0,LD3F,gurobi,1.0e-5,0.0024428442425705743,0.0010860088830636741,2
5,1,0.002390146255493164,12,OPTIMAL,18.82653604195993,rwls,100.0,LD3F,gurobi,1.0e-5,0.0024405118836137163,0.000972665320579747,2
5,2,0.013175010681152344,40,OPTIMAL,51.641529323026184,rwls,100.0,LD3F,gurobi,1.0e-5,0.002445189407102033,0.0010601608705732234,2
5,3,0.33683300018310547,317,OPTIMAL,379.15963134110933,rwls,100.0,LD3F,gurobi,1.0e-5,0.002466341814217232,0.0010903443349337106,2
5,4,0.028499841690063477,65,OPTIMAL,79.63995876328588,rwls,100.0,LD3F,gurobi,1.0e-5,0.002443043345818907,0.0010663987400766266,2
5,5,0.05779099464416504,104,OPTIMAL,125.0172886531872,rwls,100.0,LD3F,gurobi,1.0e-5,0.0024578323847226358,0.0010860022809454568,2
5,6,0.012598991394042969,38,OPTIMAL,48.54690351240785,rwls,100.0,LD3F,gurobi,1.0e-5,0.0024733070166003124,0.001053142703436841,2
5,7,0.02047896385192871,48,OPTIMAL,62.891019583872136,rwls,100.0,LD3F,gurobi,1.0e-5,0.0024415689036469956,0.0010816617581404138,2
5,8,0.044528961181640625,84,OPTIMAL,98.99336547257704,rwls,100.0,LD3F,gurobi,1.0e-5,0.0024432949784953806,0.001079913577325417,2
6,1,0.21756196022033691,201,OPTIMAL,286.97669560294685,rwls,100.0,LD3F,gurobi,1.0e-5,0.0024910913977176374,0.001090435962511986,2
6,2,0.045046091079711914,89,OPTIMAL,137.20356294601171,rwls,100.0,LD3F,gurobi,1.0e-5,0.0024606716482543645,0.001084917517015323,2
7,1,0.08918499946594238,139,OPTIMAL,177.74068871149157,rwls,100.0,LD3F,gurobi,1.0e-5,0.0024803464257834307,0.0010867726822929103,2
7,2,0.07104802131652832,121,OPTIMAL,146.14814398834733,rwls,100.0,LD3F,gurobi,1.0e-5,0.002459798027282245,0.0010844713962032322,2
7,3,0.0597381591796875,107,OPTIMAL,128.20067510267555,rwls,100.0,LD3F,gurobi,1.0e-5,0.002895330106849503,0.0010901255055611177,2
7,4,0.47466206550598145,358,OPTIMAL,456.92096325296933,rwls,100.0,LD3F,gurobi,1.0e-5,0.002692951950006517,0.0010846416785672294,2
7,5,0.06832194328308105,127,OPTIMAL,155.82500795218795,rwls,100.0,LD3F,gurobi,1.0e-5,0.002729151423013665,0.001082370789426068,2
7,6,0.011577129364013672,29,OPTIMAL,62.71627856102175,rwls,100.0,LD3F,gurobi,1.0e-5,0.0024601833559170228,0.001068994206618465,2
7,7,0.014208078384399414,39,OPTIMAL,60.2166436361434,rwls,100.0,LD3F,gurobi,1.0e-5,0.00244099857717206,0.0010877121207519768,2
9,1,0.12359499931335449,172,OPTIMAL,210.74796222180868,rwls,100.0,LD3F,gurobi,1.0e-5,0.0024617507573088115,0.0010823944737905072,2
9,2,0.008155107498168945,25,OPTIMAL,57.85255816570324,rwls,100.0,LD3F,gurobi,1.0e-5,0.0024420655445485107,0.0010670170693287046,2
9,3,0.007796049118041992,24,OPTIMAL,55.46703405209449,rwls,100.0,LD3F,gurobi,1.0e-5,0.002441839322309347,0.0010630898438801465,2
9,4,0.007922887802124023,25,OPTIMAL,57.851899045647244,rwls,100.0,LD3F,gurobi,1.0e-5,0.0024418633394294176,0.0010635728251449095,2
9,5,0.2916100025177002,252,OPTIMAL,303.68437186505616,rwls,100.0,LD3F,gurobi,1.0e-5,0.0024563060370432765,0.0010898445196834048,2
9,6,0.00940394401550293,27,OPTIMAL,60.25699843188733,rwls,100.0,LD3F,gurobi,1.0e-5,0.002442056709873075,0.0010555189190118584,2
10,1,0.010951995849609375,30,OPTIMAL,57.91008516478098,rwls,100.0,LD3F,gurobi,1.0e-5,0.0024405747517786125,0.0010224637383904494,2
10,2,0.003490924835205078,16,OPTIMAL,21.403714241663224,rwls,100.0,LD3F,gurobi,1.0e-5,0.0024454427724924788,0.0009771109131514303,2
10,3,0.01256704330444336,46,OPTIMAL,43.2831748919254,rwls,100.0,LD3F,gurobi,1.0e-5,0.0024465555274157946,0.0009896311411488603,2
10,4,0.005754947662353516,23,OPTIMAL,24.603715901636953,rwls,100.0,LD3F,gurobi,1.0e-5,0.0024888241966336544,0.0009878781162767861,2
10,5,0.007211923599243164,24,OPTIMAL,33.81888392764544,rwls,100.0,LD3F,gurobi,1.0e-5,0.0024425568691872623,0.0009298179010976882,2
10,6,0.0042650699615478516,19,OPTIMAL,19.903561033713533,rwls,100.0,LD3F,gurobi,1.0e-5,0.0024451320956240252,0.000950349651906086,2
11,1,0.016604185104370117,42,OPTIMAL,81.52946887475579,rwls,100.0,LD3F,gurobi,1.0e-5,0.0024489666270299804,0.001065239595805732,2
11,2,0.002540111541748047,10,OPTIMAL,15.266285913790695,rwls,100.0,LD3F,gurobi,1.0e-5,0.0024405118836133832,0.0009822888344634998,2
11,3,0.024400949478149414,65,OPTIMAL,86.68399857164734,rwls,100.0,LD3F,gurobi,1.0e-5,0.002441686868671411,0.0010732052704580265,2
11,4,0.07581090927124023,114,OPTIMAL,153.26086519786276,rwls,100.0,LD3F,gurobi,1.0e-5,0.002444381851629096,0.0010795599563627979,2
11,5,0.12077999114990234,157,OPTIMAL,213.05850729931822,rwls,100.0,LD3F,gurobi,1.0e-5,0.0024445407550532927,0.0010864061098373233,2
12,1,0.2892489433288574,247,OPTIMAL,382.13845113096005,rwls,100.0,LD3F,gurobi,1.0e-5,0.0024567860464483893,0.001086572175805485,2
12,2,0.15176916122436523,167,OPTIMAL,205.6692435133974,rwls,100.0,LD3F,gurobi,1.0e-5,0.002478809017777861,0.0010885455653798768,2
12,3,0.16171503067016602,153,OPTIMAL,231.88418109903458,rwls,100.0,LD3F,gurobi,1.0e-5,0.0030231981960870957,0.0011024097635076203,2
13,1,0.04692697525024414,89,OPTIMAL,117.80529600370222,rwls,100.0,LD3F,gurobi,1.0e-5,0.002449233169839582,0.001063604093332119,2
13,2,0.03619503974914551,82,OPTIMAL,96.04273908541016,rwls,100.0,LD3F,gurobi,1.0e-5,0.0024491859324216048,0.0010636906716030552,2
13,3,0.002054929733276367,10,OPTIMAL,13.25224864573654,rwls,100.0,LD3F,gurobi,1.0e-5,0.0024405118836134942,0.0008396574168159865,2
13,4,0.08359503746032715,182,OPTIMAL,23408.716071989904,rwls,100.0,LD3F,gurobi,1.0e-5,0.10481408856400765,0.02882537694607964,2
15,1,0.13712787628173828,167,OPTIMAL,191.15986999377006,rwls,100.0,LD3F,gurobi,1.0e-5,0.0024450312130164242,0.0010869782033477381,2
15,2,0.19559001922607422,200,OPTIMAL,265.9566565847404,rwls,100.0,LD3F,gurobi,1.0e-5,0.002449454703847165,0.0010772214299811299,2
15,3,0.43056297302246094,306,OPTIMAL,411.0262152175225,rwls,100.0,LD3F,gurobi,1.0e-5,0.0024585257745284306,0.001091393261866174,2
15,4,0.3063077926635742,260,OPTIMAL,337.1416655680943,rwls,100.0,LD3F,gurobi,1.0e-5,0.0024692248468853872,0.001090064201738239,2
15,5,0.016488075256347656,49,OPTIMAL,62.99453522955562,rwls,100.0,LD3F,gurobi,1.0e-5,0.002444968330141961,0.001095425578485408,2
15,6,0.07903885841369629,120,OPTIMAL,171.99920377822508,rwls,100.0,LD3F,gurobi,1.0e-5,0.0024452176101530387,0.0010838970552201387,2
15,7,0.06002402305603027,100,OPTIMAL,138.01573639575966,rwls,100.0,LD3F,gurobi,1.0e-5,0.002464151278694926,0.0010971464911097692,2
16,1,0.03003692626953125,76,OPTIMAL,102.4295008166756,rwls,100.0,LD3F,gurobi,1.0e-5,0.002559194764713224,0.001093854535615932,2
16,2,0.06871318817138672,150,OPTIMAL,181.97500121066741,rwls,100.0,LD3F,gurobi,1.0e-5,0.0024919183349809693,0.0010928009485826652,2
16,3,0.0987551212310791,142,OPTIMAL,169.7108576582846,rwls,100.0,LD3F,gurobi,1.0e-5,0.0024706638143379145,0.0010812855293577533,2
16,4,0.07735395431518555,127,OPTIMAL,146.2252608635727,rwls,100.0,LD3F,gurobi,1.0e-5,0.0024442776504860486,0.0010870590077194124,2
17,1,0.2922229766845703,378,OPTIMAL,455.98271385774575,rwls,100.0,LD3F,gurobi,1.0e-5,0.002456603261500323,0.0010936536551607728,2
17,2,0.004167079925537109,19,OPTIMAL,27.132211217422263,rwls,100.0,LD3F,gurobi,1.0e-5,0.002440608887140927,0.0010305785233805567,2
17,3,0.06074714660644531,157,OPTIMAL,193.85625860731386,rwls,100.0,LD3F,gurobi,1.0e-5,0.002449350022123209,0.0010939655401770959,2
17,4,0.10091686248779297,215,OPTIMAL,260.63808519471,rwls,100.0,LD3F,gurobi,1.0e-5,0.002473385405265205,0.0010896602507143585,2
17,5,0.3007690906524658,316,OPTIMAL,386.9131648545031,rwls,100.0,LD3F,gurobi,1.0e-5,0.002446152240013433,0.0010944875334559009,2
17,6,0.1918179988861084,438,OPTIMAL,539.9204734668091,rwls,100.0,LD3F,gurobi,1.0e-5,0.002465129474353178,0.0010955421637438363,2
17,7,0.14231109619140625,221,OPTIMAL,296.7143847015474,rwls,100.0,LD3F,gurobi,1.0e-5,0.0025096151962891167,0.0010876567350983734,2
18,1,0.04038500785827637,106,OPTIMAL,141.89493175430212,rwls,100.0,LD3F,gurobi,1.0e-5,0.0024513486447714783,0.001097517462649094,2
18,2,0.015824079513549805,53,OPTIMAL,65.70832622903939,rwls,100.0,LD3F,gurobi,1.0e-5,0.002472299585929205,0.001097420321781372,2
18,3,0.05026507377624512,110,OPTIMAL,129.30363438582626,rwls,100.0,LD3F,gurobi,1.0e-5,0.0024439762507033613,0.0010832881666371897,2
18,4,0.031002044677734375,74,OPTIMAL,89.90271241990271,rwls,100.0,LD3F,gurobi,1.0e-5,0.0024451002957568413,0.0010857041656260635,2
18,5,0.02876901626586914,88,OPTIMAL,109.75569778086962,rwls,100.0,LD3F,gurobi,1.0e-5,0.002639207710235736,0.0010978320215511992,2
18,6,0.012057065963745117,46,OPTIMAL,60.474268960456676,rwls,100.0,LD3F,gurobi,1.0e-5,0.0024627433934698573,0.00106354971825107,2
18,7,0.019639968872070312,58,OPTIMAL,75.33403486737518,rwls,100.0,LD3F,gurobi,1.0e-5,0.0024712311113408436,0.0010773505136347852,2
18,8,0.015482902526855469,48,OPTIMAL,58.6905310156989,rwls,100.0,LD3F,gurobi,1.0e-5,0.00244136009635898,0.0010607780933942158,2
18,9,0.05320310592651367,98,OPTIMAL,131.6358112430651,rwls,100.0,LD3F,gurobi,1.0e-5,0.0025019221079309872,0.0010725020055687255,2
19,1,0.05867409706115723,111,OPTIMAL,127.10622559291608,rwls,100.0,LD3F,gurobi,1.0e-5,0.0024577352311998535,0.0010827893932515553,2
19,2,0.12912797927856445,214,OPTIMAL,272.8908728691199,rwls,100.0,LD3F,gurobi,1.0e-5,0.0024442439168641528,0.0010882363371317832,2
19,3,0.0751030445098877,138,OPTIMAL,164.73759883132422,rwls,100.0,LD3F,gurobi,1.0e-5,0.002476869156813999,0.001080510602055984,2
19,4,0.03549504280090332,111,OPTIMAL,136.8824774179298,rwls,100.0,LD3F,gurobi,1.0e-5,0.002451453075043908,0.0010860589693415337,2
19,5,0.0704488754272461,149,OPTIMAL,182.09491743622115,rwls,100.0,LD3F,gurobi,1.0e-5,0.0024637892028522845,0.0010931427034087584,2
20,1,0.009851932525634766,29,OPTIMAL,67.41624357051641,rwls,100.0,LD3F,gurobi,1.0e-5,0.002442255065964405,0.0010592003946247768,2
20,2,0.02672600746154785,56,OPTIMAL,70.06205159114911,rwls,100.0,LD3F,gurobi,1.0e-5,0.0025003321999403916,0.0010643380995369797,2
20,3,0.0520780086517334,94,OPTIMAL,149.3028889947876,rwls,100.0,LD3F,gurobi,1.0e-5,0.002460779680179437,0.0010682551247910355,2
20,4,0.011476993560791016,32,OPTIMAL,77.006038727809,rwls,100.0,LD3F,gurobi,1.0e-5,0.0024425003130210676,0.0010759201512436669,2
20,5,0.008990049362182617,26,OPTIMAL,62.82146313398246,rwls,100.0,LD3F,gurobi,1.0e-5,0.0024405118836134942,0.0010650640142021467,2
21,1,0.02036905288696289,51,OPTIMAL,60.18525505316549,rwls,100.0,LD3F,gurobi,1.0e-5,0.002450459236893021,0.0010690397319253616,2
21,2,0.015624046325683594,50,OPTIMAL,62.860200820967236,rwls,100.0,LD3F,gurobi,1.0e-5,0.0024423386060736796,0.0010612011388371186,2
21,3,0.05629396438598633,132,OPTIMAL,167.89637233830564,rwls,100.0,LD3F,gurobi,1.0e-5,0.002441348289919709,0.0010889146163961909,2
21,4,0.01364588737487793,42,OPTIMAL,50.77962849708247,rwls,100.0,LD3F,gurobi,1.0e-5,0.0024565545393173682,0.0010814066741300895,2
21,5,0.022395849227905273,62,OPTIMAL,72.42856801277821,rwls,100.0,LD3F,gurobi,1.0e-5,0.0024488655548704497,0.0010760093123492029,2
22,1,0.025465965270996094,60,OPTIMAL,82.73697771470465,rwls,100.0,LD3F,gurobi,1.0e-5,0.002534038853455378,0.0010712417157927442,2
22,2,0.007494926452636719,29,OPTIMAL,39.36078592405807,rwls,100.0,LD3F,gurobi,1.0e-5,0.002443515825010012,0.0010577793763044787,2
22,3,0.029692888259887695,100,OPTIMAL,122.05656658503665,rwls,100.0,LD3F,gurobi,1.0e-5,0.0026342094097304702,0.0010806638690168062,2
22,4,0.021234989166259766,56,OPTIMAL,70.03043725315965,rwls,100.0,LD3F,gurobi,1.0e-5,0.0024452643826811116,0.0010832823070475912,2
22,5,0.022701025009155273,63,OPTIMAL,77.3030321049624,rwls,100.0,LD3F,gurobi,1.0e-5,0.002454397241760997,0.001088864985882477,2
22,6,0.03214406967163086,78,OPTIMAL,96.18514412393712,rwls,100.0,LD3F,gurobi,1.0e-5,0.002457230982375158,0.0010941810270827148,2
23,1,0.15728020668029785,195,OPTIMAL,272.51313834288277,rwls,100.0,LD3F,gurobi,1.0e-5,0.002465384787934344,0.0010794143810466152,2
23,2,0.04463505744934082,100,OPTIMAL,117.9745098275722,rwls,100.0,LD3F,gurobi,1.0e-5,0.0024524179849525485,0.001070262165704988,2
23,3,0.0016589164733886719,6,OPTIMAL,12.550362768876015,rwls,100.0,LD3F,gurobi,1.0e-5,0.0024405118836134942,0.0009457536123531371,2
23,4,0.11710309982299805,153,OPTIMAL,220.58016429341282,rwls,100.0,LD3F,gurobi,1.0e-5,0.002467748127032543,0.001073479672567542,2
23,5,0.034451961517333984,84,OPTIMAL,110.97398868809978,rwls,100.0,LD3F,gurobi,1.0e-5,0.002539383460431699,0.0010807372756364573,2
25,1,0.008459806442260742,26,OPTIMAL,34.88395263468639,rwls,100.0,LD3F,gurobi,1.0e-5,0.002442643683047141,0.0010629045618432613,2
25,2,0.01247406005859375,40,OPTIMAL,52.6474320847537,rwls,100.0,LD3F,gurobi,1.0e-5,0.0025352674746518256,0.0010676970071094916,2
25,3,0.008821964263916016,29,OPTIMAL,38.914301167735424,rwls,100.0,LD3F,gurobi,1.0e-5,0.002441519200160336,0.0010460468270389784,2
1,1,0.0814199447631836,118,OPTIMAL,139.66828847299632,rwlav,100.0,LD3F,gurobi,1.0e-5,0.0024419232857628703,0.0010855331614201362,2
1,2,0.023443937301635742,67,OPTIMAL,81.715718948582,rwlav,100.0,LD3F,gurobi,1.0e-5,0.002444259796101189,0.0010705881679407864,2
1,3,0.04091906547546387,82,OPTIMAL,100.82077168757137,rwlav,100.0,LD3F,gurobi,1.0e-5,0.002444474163200372,0.001085466708076523,2
1,4,0.13512706756591797,157,OPTIMAL,187.08267581265966,rwlav,100.0,LD3F,gurobi,1.0e-5,0.0024452448106107028,0.0010882785964818804,2
2,1,0.40572404861450195,364,OPTIMAL,426.17635277536147,rwlav,100.0,LD3F,gurobi,1.0e-5,0.0024479447750371808,0.0010886781780493956,2
2,2,0.3111610412597656,283,OPTIMAL,346.86196369452284,rwlav,100.0,LD3F,gurobi,1.0e-5,0.00244720884461902,0.0010874510230078967,2
2,3,0.17368197441101074,232,OPTIMAL,275.41866473601925,rwlav,100.0,LD3F,gurobi,1.0e-5,0.0024754845529944003,0.001088018086813771,2
2,4,0.17438101768493652,247,OPTIMAL,282.5316039465115,rwlav,100.0,LD3F,gurobi,1.0e-5,0.0024490938960290976,0.001086164128996068,2
2,5,0.015040874481201172,53,OPTIMAL,62.74712367108542,rwlav,100.0,LD3F,gurobi,1.0e-5,0.0024411719628676387,0.001054061436747736,2
3,1,0.17695093154907227,191,OPTIMAL,231.9661324096836,rwlav,100.0,LD3F,gurobi,1.0e-5,0.0024449258694678733,0.0010888678966279818,2
3,2,0.08994793891906738,141,OPTIMAL,171.02628420830422,rwlav,100.0,LD3F,gurobi,1.0e-5,0.0024600194728281455,0.0010860545653097995,2
3,3,0.20514607429504395,208,OPTIMAL,247.2556496671375,rwlav,100.0,LD3F,gurobi,1.0e-5,0.002444606527411297,0.0010931786214623278,2
3,4,0.04548311233520508,79,OPTIMAL,98.5369252373335,rwlav,100.0,LD3F,gurobi,1.0e-5,0.0024417272885115526,0.0010788099499155536,2
3,5,0.018770933151245117,44,OPTIMAL,58.12364445763067,rwlav,100.0,LD3F,gurobi,1.0e-5,0.0024567129054620107,0.0010583699241793316,2
3,6,0.053675174713134766,103,OPTIMAL,125.07006247736331,rwlav,100.0,LD3F,gurobi,1.0e-5,0.002441837259806734,0.0010885738871703255,2
4,1,0.020339012145996094,54,OPTIMAL,65.29732675841721,rwlav,100.0,LD3F,gurobi,1.0e-5,0.0024662848613015154,0.0010677297682491701,2
4,2,0.013989925384521484,36,OPTIMAL,46.07745608132546,rwlav,100.0,LD3F,gurobi,1.0e-5,0.002442105859291166,0.0010799979871426735,2
4,3,0.015783071517944336,40,OPTIMAL,48.59667853475558,rwlav,100.0,LD3F,gurobi,1.0e-5,0.002440790344133692,0.0010409637803719238,2
4,4,0.15378212928771973,180,OPTIMAL,208.68421620720352,rwlav,100.0,LD3F,gurobi,1.0e-5,0.0024732907111026936,0.0010900521998805986,2
4,5,0.018503189086914062,45,OPTIMAL,55.7060768517715,rwlav,100.0,LD3F,gurobi,1.0e-5,0.0024491444392362727,0.0010565748511880396,2
4,6,0.02715587615966797,60,OPTIMAL,67.55321791460459,rwlav,100.0,LD3F,gurobi,1.0e-5,0.0024428442425705743,0.0010860088830636741,2
5,1,0.0023720264434814453,12,OPTIMAL,18.82653604195993,rwlav,100.0,LD3F,gurobi,1.0e-5,0.0024405118836137163,0.000972665320579747,2
5,2,0.013549089431762695,40,OPTIMAL,51.641529323026184,rwlav,100.0,LD3F,gurobi,1.0e-5,0.002445189407102033,0.0010601608705732234,2
5,3,0.33667707443237305,317,OPTIMAL,379.15963134110933,rwlav,100.0,LD3F,gurobi,1.0e-5,0.002466341814217232,0.0010903443349337106,2
5,4,0.028927087783813477,65,OPTIMAL,79.63995876328588,rwlav,100.0,LD3F,gurobi,1.0e-5,0.002443043345818907,0.0010663987400766266,2
5,5,0.05802202224731445,104,OPTIMAL,125.0172886531872,rwlav,100.0,LD3F,gurobi,1.0e-5,0.0024578323847226358,0.0010860022809454568,2
5,6,0.011815071105957031,38,OPTIMAL,48.54690351240785,rwlav,100.0,LD3F,gurobi,1.0e-5,0.0024733070166003124,0.001053142703436841,2
5,7,0.01989579200744629,48,OPTIMAL,62.891019583872136,rwlav,100.0,LD3F,gurobi,1.0e-5,0.0024415689036469956,0.0010816617581404138,2
5,8,0.045033931732177734,84,OPTIMAL,98.99336547257704,rwlav,100.0,LD3F,gurobi,1.0e-5,0.0024432949784953806,0.001079913577325417,2
6,1,0.21942806243896484,201,OPTIMAL,286.97669560294685,rwlav,100.0,LD3F,gurobi,1.0e-5,0.0024910913977176374,0.001090435962511986,2
6,2,0.04560494422912598,89,OPTIMAL,137.20356294601171,rwlav,100.0,LD3F,gurobi,1.0e-5,0.0024606716482543645,0.001084917517015323,2
7,1,0.08804893493652344,139,OPTIMAL,177.74068871149157,rwlav,100.0,LD3F,gurobi,1.0e-5,0.0024803464257834307,0.0010867726822929103,2
7,2,0.07138395309448242,121,OPTIMAL,146.14814398834733,rwlav,100.0,LD3F,gurobi,1.0e-5,0.002459798027282245,0.0010844713962032322,2
7,3,0.060133934020996094,107,OPTIMAL,128.20067510267555,rwlav,100.0,LD3F,gurobi,1.0e-5,0.002895330106849503,0.0010901255055611177,2
7,4,0.4787940979003906,358,OPTIMAL,456.92096325296933,rwlav,100.0,LD3F,gurobi,1.0e-5,0.002692951950006517,0.0010846416785672294,2
7,5,0.06950497627258301,127,OPTIMAL,155.82500795218795,rwlav,100.0,LD3F,gurobi,1.0e-5,0.002729151423013665,0.001082370789426068,2
7,6,0.011835098266601562,29,OPTIMAL,62.71627856102175,rwlav,100.0,LD3F,gurobi,1.0e-5,0.0024601833559170228,0.001068994206618465,2
7,7,0.014419078826904297,39,OPTIMAL,60.2166436361434,rwlav,100.0,LD3F,gurobi,1.0e-5,0.00244099857717206,0.0010877121207519768,2
9,1,0.12423110008239746,172,OPTIMAL,210.74796222180868,rwlav,100.0,LD3F,gurobi,1.0e-5,0.0024617507573088115,0.0010823944737905072,2
9,2,0.008360147476196289,25,OPTIMAL,57.85255816570324,rwlav,100.0,LD3F,gurobi,1.0e-5,0.0024420655445485107,0.0010670170693287046,2
9,3,0.007939815521240234,24,OPTIMAL,55.46703405209449,rwlav,100.0,LD3F,gurobi,1.0e-5,0.002441839322309347,0.0010630898438801465,2
9,4,0.007898807525634766,25,OPTIMAL,57.851899045647244,rwlav,100.0,LD3F,gurobi,1.0e-5,0.0024418633394294176,0.0010635728251449095,2
9,5,0.29283905029296875,252,OPTIMAL,303.68437186505616,rwlav,100.0,LD3F,gurobi,1.0e-5,0.0024563060370432765,0.0010898445196834048,2
9,6,0.009356021881103516,27,OPTIMAL,60.25699843188733,rwlav,100.0,LD3F,gurobi,1.0e-5,0.002442056709873075,0.0010555189190118584,2
10,1,0.010698080062866211,30,OPTIMAL,57.91008516478098,rwlav,100.0,LD3F,gurobi,1.0e-5,0.0024405747517786125,0.0010224637383904494,2
10,2,0.0034759044647216797,16,OPTIMAL,21.403714241663224,rwlav,100.0,LD3F,gurobi,1.0e-5,0.0024454427724924788,0.0009771109131514303,2
10,3,0.012028932571411133,46,OPTIMAL,43.2831748919254,rwlav,100.0,LD3F,gurobi,1.0e-5,0.0024465555274157946,0.0009896311411488603,2
10,4,0.005784034729003906,23,OPTIMAL,24.603715901636953,rwlav,100.0,LD3F,gurobi,1.0e-5,0.0024888241966336544,0.0009878781162767861,2
10,5,0.0070230960845947266,24,OPTIMAL,33.81888392764544,rwlav,100.0,LD3F,gurobi,1.0e-5,0.0024425568691872623,0.0009298179010976882,2
10,6,0.004274129867553711,19,OPTIMAL,19.903561033713533,rwlav,100.0,LD3F,gurobi,1.0e-5,0.0024451320956240252,0.000950349651906086,2
11,1,0.01649022102355957,42,OPTIMAL,81.52946887475579,rwlav,100.0,LD3F,gurobi,1.0e-5,0.0024489666270299804,0.001065239595805732,2
11,2,0.002384185791015625,10,OPTIMAL,15.266285913790695,rwlav,100.0,LD3F,gurobi,1.0e-5,0.0024405118836133832,0.0009822888344634998,2
11,3,0.024363040924072266,65,OPTIMAL,86.68399857164734,rwlav,100.0,LD3F,gurobi,1.0e-5,0.002441686868671411,0.0010732052704580265,2
11,4,0.07554101943969727,114,OPTIMAL,153.26086519786276,rwlav,100.0,LD3F,gurobi,1.0e-5,0.002444381851629096,0.0010795599563627979,2
11,5,0.12156200408935547,157,OPTIMAL,213.05850729931822,rwlav,100.0,LD3F,gurobi,1.0e-5,0.0024445407550532927,0.0010864061098373233,2
12,1,0.290773868560791,247,OPTIMAL,382.13845113096005,rwlav,100.0,LD3F,gurobi,1.0e-5,0.0024567860464483893,0.001086572175805485,2
12,2,0.1533808708190918,167,OPTIMAL,205.6692435133974,rwlav,100.0,LD3F,gurobi,1.0e-5,0.002478809017777861,0.0010885455653798768,2
12,3,0.1644611358642578,153,OPTIMAL,231.88418109903458,rwlav,100.0,LD3F,gurobi,1.0e-5,0.0030231981960870957,0.0011024097635076203,2
13,1,0.04728507995605469,89,OPTIMAL,117.80529600370222,rwlav,100.0,LD3F,gurobi,1.0e-5,0.002449233169839582,0.001063604093332119,2
13,2,0.03596997261047363,82,OPTIMAL,96.04273908541016,rwlav,100.0,LD3F,gurobi,1.0e-5,0.0024491859324216048,0.0010636906716030552,2
13,3,0.0020439624786376953,10,OPTIMAL,13.25224864573654,rwlav,100.0,LD3F,gurobi,1.0e-5,0.0024405118836134942,0.0008396574168159865,2
13,4,0.08368301391601562,182,OPTIMAL,23408.716071989904,rwlav,100.0,LD3F,gurobi,1.0e-5,0.10481408856400765,0.02882537694607964,2
15,1,0.13675808906555176,167,OPTIMAL,191.15986999377006,rwlav,100.0,LD3F,gurobi,1.0e-5,0.0024450312130164242,0.0010869782033477381,2
15,2,0.19625592231750488,200,OPTIMAL,265.9566565847404,rwlav,100.0,LD3F,gurobi,1.0e-5,0.002449454703847165,0.0010772214299811299,2
15,3,0.4317948818206787,306,OPTIMAL,411.0262152175225,rwlav,100.0,LD3F,gurobi,1.0e-5,0.0024585257745284306,0.001091393261866174,2
15,4,0.3052041530609131,260,OPTIMAL,337.1416655680943,rwlav,100.0,LD3F,gurobi,1.0e-5,0.0024692248468853872,0.001090064201738239,2
15,5,0.016421079635620117,49,OPTIMAL,62.99453522955562,rwlav,100.0,LD3F,gurobi,1.0e-5,0.002444968330141961,0.001095425578485408,2
15,6,0.07894301414489746,120,OPTIMAL,171.99920377822508,rwlav,100.0,LD3F,gurobi,1.0e-5,0.0024452176101530387,0.0010838970552201387,2
15,7,0.05965399742126465,100,OPTIMAL,138.01573639575966,rwlav,100.0,LD3F,gurobi,1.0e-5,0.002464151278694926,0.0010971464911097692,2
16,1,0.030084848403930664,76,OPTIMAL,102.4295008166756,rwlav,100.0,LD3F,gurobi,1.0e-5,0.002559194764713224,0.001093854535615932,2
16,2,0.06887602806091309,150,OPTIMAL,181.97500121066741,rwlav,100.0,LD3F,gurobi,1.0e-5,0.0024919183349809693,0.0010928009485826652,2
16,3,0.09761810302734375,142,OPTIMAL,169.7108576582846,rwlav,100.0,LD3F,gurobi,1.0e-5,0.0024706638143379145,0.0010812855293577533,2
16,4,0.07827210426330566,127,OPTIMAL,146.2252608635727,rwlav,100.0,LD3F,gurobi,1.0e-5,0.0024442776504860486,0.0010870590077194124,2
17,1,0.2930259704589844,378,OPTIMAL,455.98271385774575,rwlav,100.0,LD3F,gurobi,1.0e-5,0.002456603261500323,0.0010936536551607728,2
17,2,0.004138946533203125,19,OPTIMAL,27.132211217422263,rwlav,100.0,LD3F,gurobi,1.0e-5,0.002440608887140927,0.0010305785233805567,2
17,3,0.06093287467956543,157,OPTIMAL,193.85625860731386,rwlav,100.0,LD3F,gurobi,1.0e-5,0.002449350022123209,0.0010939655401770959,2
17,4,0.10158491134643555,215,OPTIMAL,260.63808519471,rwlav,100.0,LD3F,gurobi,1.0e-5,0.002473385405265205,0.0010896602507143585,2
17,5,0.30161094665527344,316,OPTIMAL,386.9131648545031,rwlav,100.0,LD3F,gurobi,1.0e-5,0.002446152240013433,0.0010944875334559009,2
17,6,0.1860640048980713,438,OPTIMAL,539.9204734668091,rwlav,100.0,LD3F,gurobi,1.0e-5,0.002465129474353178,0.0010955421637438363,2
17,7,0.1429131031036377,221,OPTIMAL,296.7143847015474,rwlav,100.0,LD3F,gurobi,1.0e-5,0.0025096151962891167,0.0010876567350983734,2
18,1,0.04100489616394043,106,OPTIMAL,141.89493175430212,rwlav,100.0,LD3F,gurobi,1.0e-5,0.0024513486447714783,0.001097517462649094,2
18,2,0.015871047973632812,53,OPTIMAL,65.70832622903939,rwlav,100.0,LD3F,gurobi,1.0e-5,0.002472299585929205,0.001097420321781372,2
18,3,0.04954409599304199,110,OPTIMAL,129.30363438582626,rwlav,100.0,LD3F,gurobi,1.0e-5,0.0024439762507033613,0.0010832881666371897,2
18,4,0.0317988395690918,74,OPTIMAL,89.90271241990271,rwlav,100.0,LD3F,gurobi,1.0e-5,0.0024451002957568413,0.0010857041656260635,2
18,5,0.0284879207611084,88,OPTIMAL,109.75569778086962,rwlav,100.0,LD3F,gurobi,1.0e-5,0.002639207710235736,0.0010978320215511992,2
18,6,0.012167930603027344,46,OPTIMAL,60.474268960456676,rwlav,100.0,LD3F,gurobi,1.0e-5,0.0024627433934698573,0.00106354971825107,2
18,7,0.020454883575439453,58,OPTIMAL,75.33403486737518,rwlav,100.0,LD3F,gurobi,1.0e-5,0.0024712311113408436,0.0010773505136347852,2
18,8,0.015457868576049805,48,OPTIMAL,58.6905310156989,rwlav,100.0,LD3F,gurobi,1.0e-5,0.00244136009635898,0.0010607780933942158,2
18,9,0.055898189544677734,98,OPTIMAL,131.6358112430651,rwlav,100.0,LD3F,gurobi,1.0e-5,0.0025019221079309872,0.0010725020055687255,2
19,1,0.05921506881713867,111,OPTIMAL,127.10622559291608,rwlav,100.0,LD3F,gurobi,1.0e-5,0.0024577352311998535,0.0010827893932515553,2
19,2,0.12870478630065918,214,OPTIMAL,272.8908728691199,rwlav,100.0,LD3F,gurobi,1.0e-5,0.0024442439168641528,0.0010882363371317832,2
19,3,0.07389998435974121,138,OPTIMAL,164.73759883132422,rwlav,100.0,LD3F,gurobi,1.0e-5,0.002476869156813999,0.001080510602055984,2
19,4,0.035935163497924805,111,OPTIMAL,136.8824774179298,rwlav,100.0,LD3F,gurobi,1.0e-5,0.002451453075043908,0.0010860589693415337,2
19,5,0.07042789459228516,149,OPTIMAL,182.09491743622115,rwlav,100.0,LD3F,gurobi,1.0e-5,0.0024637892028522845,0.0010931427034087584,2
20,1,0.00985097885131836,29,OPTIMAL,67.41624357051641,rwlav,100.0,LD3F,gurobi,1.0e-5,0.002442255065964405,0.0010592003946247768,2
20,2,0.026966094970703125,56,OPTIMAL,70.06205159114911,rwlav,100.0,LD3F,gurobi,1.0e-5,0.0025003321999403916,0.0010643380995369797,2
20,3,0.05273294448852539,94,OPTIMAL,149.3028889947876,rwlav,100.0,LD3F,gurobi,1.0e-5,0.002460779680179437,0.0010682551247910355,2
20,4,0.011457204818725586,32,OPTIMAL,77.006038727809,rwlav,100.0,LD3F,gurobi,1.0e-5,0.0024425003130210676,0.0010759201512436669,2
20,5,0.008945941925048828,26,OPTIMAL,62.82146313398246,rwlav,100.0,LD3F,gurobi,1.0e-5,0.0024405118836134942,0.0010650640142021467,2
21,1,0.020621061325073242,51,OPTIMAL,60.18525505316549,rwlav,100.0,LD3F,gurobi,1.0e-5,0.002450459236893021,0.0010690397319253616,2
21,2,0.01598811149597168,50,OPTIMAL,62.860200820967236,rwlav,100.0,LD3F,gurobi,1.0e-5,0.0024423386060736796,0.0010612011388371186,2
21,3,0.0569300651550293,132,OPTIMAL,167.89637233830564,rwlav,100.0,LD3F,gurobi,1.0e-5,0.002441348289919709,0.0010889146163961909,2
21,4,0.013406991958618164,42,OPTIMAL,50.77962849708247,rwlav,100.0,LD3F,gurobi,1.0e-5,0.0024565545393173682,0.0010814066741300895,2
21,5,0.02266407012939453,62,OPTIMAL,72.42856801277821,rwlav,100.0,LD3F,gurobi,1.0e-5,0.0024488655548704497,0.0010760093123492029,2
22,1,0.02567005157470703,60,OPTIMAL,82.73697771470465,rwlav,100.0,LD3F,gurobi,1.0e-5,0.002534038853455378,0.0010712417157927442,2
22,2,0.0075588226318359375,29,OPTIMAL,39.36078592405807,rwlav,100.0,LD3F,gurobi,1.0e-5,0.002443515825010012,0.0010577793763044787,2
22,3,0.0299680233001709,100,OPTIMAL,122.05656658503665,rwlav,100.0,LD3F,gurobi,1.0e-5,0.0026342094097304702,0.0010806638690168062,2
22,4,0.021034955978393555,56,OPTIMAL,70.03043725315965,rwlav,100.0,LD3F,gurobi,1.0e-5,0.0024452643826811116,0.0010832823070475912,2
22,5,0.022198915481567383,63,OPTIMAL,77.3030321049624,rwlav,100.0,LD3F,gurobi,1.0e-5,0.002454397241760997,0.001088864985882477,2
22,6,0.03258013725280762,78,OPTIMAL,96.18514412393712,rwlav,100.0,LD3F,gurobi,1.0e-5,0.002457230982375158,0.0010941810270827148,2
23,1,0.15757989883422852,195,OPTIMAL,272.51313834288277,rwlav,100.0,LD3F,gurobi,1.0e-5,0.002465384787934344,0.0010794143810466152,2
23,2,0.04456496238708496,100,OPTIMAL,117.9745098275722,rwlav,100.0,LD3F,gurobi,1.0e-5,0.0024524179849525485,0.001070262165704988,2
23,3,0.0016088485717773438,6,OPTIMAL,12.550362768876015,rwlav,100.0,LD3F,gurobi,1.0e-5,0.0024405118836134942,0.0009457536123531371,2
23,4,0.11742806434631348,153,OPTIMAL,220.58016429341282,rwlav,100.0,LD3F,gurobi,1.0e-5,0.002467748127032543,0.001073479672567542,2
23,5,0.03449892997741699,84,OPTIMAL,110.97398868809978,rwlav,100.0,LD3F,gurobi,1.0e-5,0.002539383460431699,0.0010807372756364573,2
25,1,0.008503913879394531,26,OPTIMAL,34.88395263468639,rwlav,100.0,LD3F,gurobi,1.0e-5,0.002442643683047141,0.0010629045618432613,2
25,2,0.013014793395996094,40,OPTIMAL,52.6474320847537,rwlav,100.0,LD3F,gurobi,1.0e-5,0.0025352674746518256,0.0010676970071094916,2
25,3,0.008946895599365234,29,OPTIMAL,38.914301167735424,rwlav,100.0,LD3F,gurobi,1.0e-5,0.002441519200160336,0.0010460468270389784,2
1,1,0.6814980506896973,118,LOCALLY_SOLVED,135.05916526533696,wls,100.0,rIVR,MA27,1.0e-5,0.0024443920882444292,0.001096475656289219,2
1,2,0.14270305633544922,67,LOCALLY_SOLVED,77.84202803850475,wls,100.0,rIVR,MA27,1.0e-5,0.0024416167355640894,0.0010963509700760612,2
1,3,0.24259495735168457,82,LOCALLY_SOLVED,96.85001281065638,wls,100.0,rIVR,MA27,1.0e-5,0.002511511219950302,0.0010940795640260524,2
1,4,0.4095728397369385,157,LOCALLY_SOLVED,182.77489505697363,wls,100.0,rIVR,MA27,1.0e-5,0.002441958119606902,0.0010963916979649239,2
2,1,0.6985249519348145,364,LOCALLY_SOLVED,421.1434436228524,wls,100.0,rIVR,MA27,1.0e-5,0.0024410132172245635,0.0010964634196123282,2
2,2,0.8084831237792969,283,LOCALLY_SOLVED,342.49089890328173,wls,100.0,rIVR,MA27,1.0e-5,0.002443030065247598,0.0010964436957934364,2
2,3,0.4403269290924072,232,LOCALLY_SOLVED,270.95618978154033,wls,100.0,rIVR,MA27,1.0e-5,0.002442908008192246,0.001096460755413503,2
2,4,0.45285916328430176,247,LOCALLY_SOLVED,278.00689491854126,wls,100.0,rIVR,MA27,1.0e-5,0.0024412846992503123,0.001096441226640938,2
2,5,0.09641194343566895,53,LOCALLY_SOLVED,58.769196009452436,wls,100.0,rIVR,MA27,1.0e-5,0.0024410267440657663,0.0010963409449671433,2
3,1,0.45642590522766113,191,LOCALLY_SOLVED,228.0309763082582,wls,100.0,rIVR,MA27,1.0e-5,0.00244140205183907,0.0010964066654873374,2
3,2,0.361083984375,141,LOCALLY_SOLVED,166.13960283798343,wls,100.0,rIVR,MA27,1.0e-5,0.0024568461952563236,0.0010969416946518867,2
3,3,0.5514030456542969,208,LOCALLY_SOLVED,242.34035181421706,wls,100.0,rIVR,MA27,1.0e-5,0.002443640677593395,0.0010963892816048116,2
3,4,0.20991015434265137,79,LOCALLY_SOLVED,94.52511643378027,wls,100.0,rIVR,MA27,1.0e-5,0.0024406148072975142,0.0010964195875404355,2
3,5,0.10650300979614258,44,LOCALLY_SOLVED,54.000425620339925,wls,100.0,rIVR,MA27,1.0e-5,0.00244134085664105,0.0010964131139920394,2
3,6,0.24783706665039062,103,LOCALLY_SOLVED,120.73915782283598,wls,100.0,rIVR,MA27,1.0e-5,0.002440706953293903,0.001096420713670048,2
4,1,0.11520004272460938,54,LOCALLY_SOLVED,61.14713235498791,wls,100.0,rIVR,MA27,1.0e-5,0.002440574978490817,0.0010964584329276983,2
4,2,0.0915532112121582,36,LOCALLY_SOLVED,42.0819742331565,wls,100.0,rIVR,MA27,1.0e-5,0.002440781913449097,0.0010964281144936019,2
4,3,0.10732293128967285,40,LOCALLY_SOLVED,44.46440155290542,wls,100.0,rIVR,MA27,1.0e-5,0.0024407128929262445,0.001096445634350234,2
4,4,0.6719560623168945,180,LOCALLY_SOLVED,204.16198832437732,wls,100.0,rIVR,MA27,1.0e-5,0.00244075836137414,0.001096445606648074,2
4,5,0.11725902557373047,45,LOCALLY_SOLVED,51.61446777636374,wls,100.0,rIVR,MA27,1.0e-5,0.0024409053362004496,0.0010964719991498782,2
4,6,0.14297008514404297,60,LOCALLY_SOLVED,63.53678659108876,wls,100.0,rIVR,MA27,1.0e-5,0.002441136941927269,0.0010964261430454634,2
5,1,0.02921295166015625,12,LOCALLY_SOLVED,13.480539546174148,wls,100.0,rIVR,MA27,1.0e-5,0.0024405251526444793,0.0010964551892364313,2
5,2,0.10309600830078125,40,LOCALLY_SOLVED,46.85082922919333,wls,100.0,rIVR,MA27,1.0e-5,0.002442486775476871,0.0010965285348794437,2
5,3,1.4934580326080322,317,LOCALLY_SOLVED,375.70532793806484,wls,100.0,rIVR,MA27,1.0e-5,0.0024450237914250827,0.0010964052273958137,2
5,4,0.1467609405517578,65,LOCALLY_SOLVED,75.45253435802366,wls,100.0,rIVR,MA27,1.0e-5,0.002440656327028723,0.001096453403272848,2
5,5,0.26993608474731445,104,LOCALLY_SOLVED,120.84401772269331,wls,100.0,rIVR,MA27,1.0e-5,0.0024490333338382797,0.0010962338984706209,2
5,6,0.09766292572021484,38,LOCALLY_SOLVED,44.46894148299691,wls,100.0,rIVR,MA27,1.0e-5,0.0024418253059743655,0.001096569598535253,2
5,7,0.11590123176574707,48,LOCALLY_SOLVED,58.76263429752577,wls,100.0,rIVR,MA27,1.0e-5,0.0024406234368521407,0.001096452191650767,2
5,8,0.21181511878967285,84,LOCALLY_SOLVED,94.51595002487325,wls,100.0,rIVR,MA27,1.0e-5,0.0024406468674875725,0.0010964504297195446,2
6,1,0.7300958633422852,201,LOCALLY_SOLVED,282.8168536621303,wls,100.0,rIVR,MA27,1.0e-5,0.0024408963382289706,0.0010964318484788166,2
6,2,0.23119711875915527,89,LOCALLY_SOLVED,132.6469101711037,wls,100.0,rIVR,MA27,1.0e-5,0.0024406125464412343,0.0010964920186704353,2
7,1,0.5155599117279053,139,LOCALLY_SOLVED,173.17151477275078,wls,100.0,rIVR,MA27,1.0e-5,0.002443851292112109,0.0010964734269417735,2
7,2,0.2868621349334717,121,LOCALLY_SOLVED,142.24837662926925,wls,100.0,rIVR,MA27,1.0e-5,0.002444532265335031,0.0010945417642259478,2
7,3,0.20792818069458008,107,LOCALLY_SOLVED,123.27803114877956,wls,100.0,rIVR,MA27,1.0e-5,0.002442665753700224,0.0010960983895048528,2
7,4,1.5492000579833984,358,LOCALLY_SOLVED,447.3478596562297,wls,100.0,rIVR,MA27,1.0e-5,0.002453050389974565,0.0010960837582059877,2
7,5,0.32788515090942383,127,LOCALLY_SOLVED,149.70026325304232,wls,100.0,rIVR,MA27,1.0e-5,0.0025331104304213703,0.001094774230027525,2
7,6,0.08337712287902832,29,LOCALLY_SOLVED,58.777187407017855,wls,100.0,rIVR,MA27,1.0e-5,0.0024405328470343823,0.0010968140449614135,2
7,7,0.07729792594909668,39,LOCALLY_SOLVED,56.38089141535008,wls,100.0,rIVR,MA27,1.0e-5,0.0024405736280430634,0.001096437250040774,2
9,1,0.41824984550476074,172,LOCALLY_SOLVED,206.53555635058186,wls,100.0,rIVR,MA27,1.0e-5,0.002440609562230911,0.0010964543548366873,2
9,2,0.07160806655883789,25,LOCALLY_SOLVED,53.99490389433768,wls,100.0,rIVR,MA27,1.0e-5,0.0024405269558676057,0.0010964566176328299,2
9,3,0.06409907341003418,24,LOCALLY_SOLVED,51.611666623112704,wls,100.0,rIVR,MA27,1.0e-5,0.0024405270444005644,0.0010964624108689503,2
9,4,0.07083415985107422,25,LOCALLY_SOLVED,53.99492364104171,wls,100.0,rIVR,MA27,1.0e-5,0.0024405268976146477,0.0010964542837618074,2
9,5,0.777040958404541,252,LOCALLY_SOLVED,299.5620333239931,wls,100.0,rIVR,MA27,1.0e-5,0.0024455230267301786,0.001096375385977178,2
9,6,0.07436680793762207,27,LOCALLY_SOLVED,56.37829992756874,wls,100.0,rIVR,MA27,1.0e-5,0.0024405270001655044,0.0010965112639732654,2
10,1,0.07309699058532715,30,LOCALLY_SOLVED,53.99528201206609,wls,100.0,rIVR,MA27,1.0e-5,0.002440526142484245,0.0010964477649574645,2
10,2,0.04540419578552246,16,LOCALLY_SOLVED,15.409233871950649,wls,100.0,rIVR,MA27,1.0e-5,0.004176861912261742,0.0010815433232535115,2
10,3,0.10047602653503418,46,LOCALLY_SOLVED,39.69675752471497,wls,100.0,rIVR,MA27,1.0e-5,0.0024405767377793097,0.001096435043846787,2
10,4,0.05333709716796875,23,LOCALLY_SOLVED,20.629788760160864,wls,100.0,rIVR,MA27,1.0e-5,0.00244052266376249,0.0010964502105632746,2
10,5,0.06879496574401855,24,LOCALLY_SOLVED,30.16316290847303,wls,100.0,rIVR,MA27,1.0e-5,0.002440718130761077,0.0010964596250098912,2
10,6,0.044145822525024414,19,LOCALLY_SOLVED,15.863230721396258,wls,100.0,rIVR,MA27,1.0e-5,0.00244052305159026,0.0010964501231472967,2
11,1,0.0815439224243164,42,LOCALLY_SOLVED,77.82999518508618,wls,100.0,rIVR,MA27,1.0e-5,0.00244064671002886,0.0010964526515176987,2
11,2,0.030490875244140625,10,LOCALLY_SOLVED,11.097068081405407,wls,100.0,rIVR,MA27,1.0e-5,0.002440522737645945,0.0010962545067972637,2
11,3,0.15509700775146484,65,LOCALLY_SOLVED,82.60309252548797,wls,100.0,rIVR,MA27,1.0e-5,0.002440574927053074,0.0010964507004242096,2
11,4,0.312000036239624,114,LOCALLY_SOLVED,149.27798101036737,wls,100.0,rIVR,MA27,1.0e-5,0.0028501828114115835,0.0010982448099668314,2
11,5,0.39866185188293457,157,LOCALLY_SOLVED,208.97474766345692,wls,100.0,rIVR,MA27,1.0e-5,0.0024437064778133344,0.0010964368251295182,2
12,1,0.7888290882110596,247,LOCALLY_SOLVED,377.9001968959583,wls,100.0,rIVR,MA27,1.0e-5,0.002453086813063221,0.001092874609205667,2
12,2,0.4772608280181885,167,LOCALLY_SOLVED,201.79253169084615,wls,100.0,rIVR,MA27,1.0e-5,0.0024424584822495543,0.0010964685587924268,2
12,3,0.48857712745666504,153,LOCALLY_SOLVED,226.90000205946666,wls,100.0,rIVR,MA27,1.0e-5,0.0043217845373222374,0.0011037644403370792,2
13,1,0.2456951141357422,89,LOCALLY_SOLVED,113.40950605888683,wls,100.0,rIVR,MA27,1.0e-5,0.0024434969429749653,0.0010756860453376375,2
13,2,0.1714789867401123,82,LOCALLY_SOLVED,92.13142263645442,wls,100.0,rIVR,MA27,1.0e-5,0.002440782715319889,0.0010964319748942599,2
13,3,0.01848006248474121,10,LOCALLY_SOLVED,8.678505377456611,wls,100.0,rIVR,MA27,1.0e-5,0.002440515631242368,0.0010964493426330508,2
13,4,0.6852869987487793,182,LOCALLY_SOLVED,9607.500013047935,wls,100.0,rIVR,MA27,1.0e-5,0.10481408557996374,0.02879673451343244,2
15,1,0.3573729991912842,167,LOCALLY_SOLVED,187.41315031447837,wls,100.0,rIVR,MA27,1.0e-5,0.0026896212605682646,0.0010946468640176895,2
15,2,0.6400079727172852,200,LOCALLY_SOLVED,259.00941357607525,wls,100.0,rIVR,MA27,1.0e-5,0.002445885649229096,0.0010964701517883844,2
15,3,0.8702030181884766,306,LOCALLY_SOLVED,406.87747440051373,wls,100.0,rIVR,MA27,1.0e-5,0.0024414710780020776,0.0010964236940782727,2
15,4,0.6992108821868896,260,LOCALLY_SOLVED,332.9267009351275,wls,100.0,rIVR,MA27,1.0e-5,0.002442330319704533,0.0010964604819569195,2
15,5,0.12342119216918945,49,LOCALLY_SOLVED,58.76766822655373,wls,100.0,rIVR,MA27,1.0e-5,0.0024427208362940434,0.0010964641733506436,2
15,6,0.3197438716888428,120,LOCALLY_SOLVED,166.05387099332947,wls,100.0,rIVR,MA27,1.0e-5,0.0024416055104528045,0.0010963585764340443,2
15,7,0.23802995681762695,100,LOCALLY_SOLVED,132.68525386119572,wls,100.0,rIVR,MA27,1.0e-5,0.002443144473070591,0.0010965082866687906,2
16,1,0.16426587104797363,76,LOCALLY_SOLVED,96.57207868414243,wls,100.0,rIVR,MA27,1.0e-5,0.005762783635706148,0.0011105429606426773,2
16,2,0.2618989944458008,150,LOCALLY_SOLVED,177.97260096623415,wls,100.0,rIVR,MA27,1.0e-5,0.002441440741891565,0.0010963330879755998,2
16,3,0.26583003997802734,142,LOCALLY_SOLVED,166.04034738931577,wls,100.0,rIVR,MA27,1.0e-5,0.0024409581508910705,0.0010964174619042947,2
16,4,0.22925090789794922,127,LOCALLY_SOLVED,142.21648842155426,wls,100.0,rIVR,MA27,1.0e-5,0.002441041912979891,0.0010964013812198494,2
17,1,0.802264928817749,378,LOCALLY_SOLVED,451.9844697078347,wls,100.0,rIVR,MA27,1.0e-5,0.0024407131968642304,0.0010964494112257104,2
17,2,0.035768985748291016,19,LOCALLY_SOLVED,23.013028003985244,wls,100.0,rIVR,MA27,1.0e-5,0.0024405492765269265,0.0010964514696793501,2
17,3,0.2517869472503662,157,LOCALLY_SOLVED,189.89546302868334,wls,100.0,rIVR,MA27,1.0e-5,0.002442756184598105,0.0010964634808431058,2
17,4,0.36571192741394043,215,LOCALLY_SOLVED,256.6591667182766,wls,100.0,rIVR,MA27,1.0e-5,0.0024415738152394617,0.0010963934691616175,2
17,5,0.669130802154541,316,LOCALLY_SOLVED,382.9808792104025,wls,100.0,rIVR,MA27,1.0e-5,0.0024417700786976138,0.0010964513097857119,2
17,6,0.8318941593170166,438,LOCALLY_SOLVED,535.5838907280427,wls,100.0,rIVR,MA27,1.0e-5,0.0024460020261285464,0.001096496852237299,2
17,7,0.4742910861968994,221,LOCALLY_SOLVED,292.31171036952736,wls,100.0,rIVR,MA27,1.0e-5,0.002443082860519308,0.0010964525115876938,2
18,1,0.1601860523223877,106,LOCALLY_SOLVED,137.42466792482966,wls,100.0,rIVR,MA27,1.0e-5,0.002440565685670082,0.001096400930682604,2
18,2,0.10687899589538574,53,LOCALLY_SOLVED,61.14719079260699,wls,100.0,rIVR,MA27,1.0e-5,0.0024408046054118504,0.0010964753292030606,2
18,3,0.2991950511932373,110,LOCALLY_SOLVED,125.54449873444449,wls,100.0,rIVR,MA27,1.0e-5,0.002441128192270936,0.0010962057503095845,2
18,4,0.13016104698181152,74,LOCALLY_SOLVED,84.98380679109538,wls,100.0,rIVR,MA27,1.0e-5,0.002440631311906305,0.001096468181711043,2
18,5,0.14775991439819336,88,LOCALLY_SOLVED,104.05055125517575,wls,100.0,rIVR,MA27,1.0e-5,0.0024405620847705034,0.0010964472456677736,2
18,6,0.08464908599853516,46,LOCALLY_SOLVED,56.39808200403664,wls,100.0,rIVR,MA27,1.0e-5,0.0024411794900343065,0.0010967462577178956,2
18,7,0.12731599807739258,58,LOCALLY_SOLVED,70.68399533083063,wls,100.0,rIVR,MA27,1.0e-5,0.00244072250552807,0.0010964380724962552,2
18,8,0.0923769474029541,48,LOCALLY_SOLVED,54.00026598901276,wls,100.0,rIVR,MA27,1.0e-5,0.0024409179836077932,0.001096446909157693,2
18,9,0.22021102905273438,98,LOCALLY_SOLVED,123.15399607203653,wls,100.0,rIVR,MA27,1.0e-5,0.002440914236534697,0.0010960844440541246,2
19,1,0.20226716995239258,111,LOCALLY_SOLVED,123.15817202995828,wls,100.0,rIVR,MA27,1.0e-5,0.002441571418803523,0.0010960419273053613,2
19,2,0.4471290111541748,214,LOCALLY_SOLVED,268.5515077185879,wls,100.0,rIVR,MA27,1.0e-5,0.0024415267346247216,0.001096280684741141,2
19,3,0.2818121910095215,138,LOCALLY_SOLVED,159.119747096361,wls,100.0,rIVR,MA27,1.0e-5,0.002444034908821724,0.001096951073358162,2
19,4,0.1933269500732422,111,LOCALLY_SOLVED,132.36007841264893,wls,100.0,rIVR,MA27,1.0e-5,0.0024410925473552503,0.0010926872288695157,2
19,5,0.716555118560791,149,LOCALLY_SOLVED,178.03230040888175,wls,100.0,rIVR,MA27,1.0e-5,0.0024718222515023314,0.0010962851203151277,2
20,1,0.07129502296447754,29,LOCALLY_SOLVED,63.52829761827695,wls,100.0,rIVR,MA27,1.0e-5,0.0024405266580416196,0.001096452387538352,2
20,2,0.1331160068511963,56,LOCALLY_SOLVED,65.91826557595716,wls,100.0,rIVR,MA27,1.0e-5,0.0024406439277071534,0.0010965497341308107,2
20,3,0.25600099563598633,94,LOCALLY_SOLVED,144.6118987268862,wls,100.0,rIVR,MA27,1.0e-5,0.0024424205192610238,0.0010962515726993963,2
20,4,0.1004490852355957,32,LOCALLY_SOLVED,73.06111124565233,wls,100.0,rIVR,MA27,1.0e-5,0.002440527251161617,0.0010965690187955668,2
20,5,0.08412408828735352,26,LOCALLY_SOLVED,58.70591973873683,wls,100.0,rIVR,MA27,1.0e-5,0.0024660060946408713,0.001114882997108334,2
21,1,0.1017148494720459,51,LOCALLY_SOLVED,56.38042054526634,wls,100.0,rIVR,MA27,1.0e-5,0.002440594646383465,0.0010964510577199731,2
21,2,0.12078404426574707,50,LOCALLY_SOLVED,58.76183349105722,wls,100.0,rIVR,MA27,1.0e-5,0.0024406336121669536,0.0010964517315717119,2
21,3,0.2664608955383301,132,LOCALLY_SOLVED,163.6404206061168,wls,100.0,rIVR,MA27,1.0e-5,0.0024407049457431107,0.0010964576645566071,2
21,4,0.0945889949798584,42,LOCALLY_SOLVED,46.84506237504739,wls,100.0,rIVR,MA27,1.0e-5,0.0024405306991441833,0.0010964502318024988,2
21,5,0.11568593978881836,62,LOCALLY_SOLVED,68.29637912095225,wls,100.0,rIVR,MA27,1.0e-5,0.0024405370269313664,0.001096448222542539,2
22,1,0.10326409339904785,60,LOCALLY_SOLVED,77.83417161142239,wls,100.0,rIVR,MA27,1.0e-5,0.002440690457286232,0.0010964501527252098,2
22,2,0.056111812591552734,29,LOCALLY_SOLVED,34.93107821531241,wls,100.0,rIVR,MA27,1.0e-5,0.0024407470603740045,0.001096496045108154,2
22,3,0.1737060546875,100,LOCALLY_SOLVED,118.39335457318376,wls,100.0,rIVR,MA27,1.0e-5,0.00244540951066341,0.0010962669990281107,2
22,4,0.10114097595214844,56,LOCALLY_SOLVED,65.9219467330417,wls,100.0,rIVR,MA27,1.0e-5,0.002441800029398866,0.0010965018935337467,2
22,5,0.12889790534973145,63,LOCALLY_SOLVED,73.07913385751795,wls,100.0,rIVR,MA27,1.0e-5,0.002441253664495102,0.0010963589143946667,2
22,6,0.1664900779724121,78,LOCALLY_SOLVED,92.1504427847227,wls,100.0,rIVR,MA27,1.0e-5,0.0024412139799598886,0.0010963633515664393,2
23,1,0.40137600898742676,195,LOCALLY_SOLVED,268.59069944998333,wls,100.0,rIVR,MA27,1.0e-5,0.0024557308037873593,0.0010967359844580068,2
23,2,0.17753887176513672,100,LOCALLY_SOLVED,113.58877368596528,wls,100.0,rIVR,MA27,1.0e-5,0.002441165377827348,0.0010964472948392196,2
23,3,0.019237041473388672,6,LOCALLY_SOLVED,8.678511796464987,wls,100.0,rIVR,MA27,1.0e-5,0.0024405228179440464,0.0010964361027079811,2
23,4,0.3777461051940918,153,LOCALLY_SOLVED,216.09196088710735,wls,100.0,rIVR,MA27,1.0e-5,0.002441154320516503,0.0010957103440765287,2
23,5,0.20398807525634766,84,LOCALLY_SOLVED,106.46704348238669,wls,100.0,rIVR,MA27,1.0e-5,0.002441371899779776,0.0010962181721414653,2
25,1,0.08908605575561523,26,LOCALLY_SOLVED,30.16356136653681,wls,100.0,rIVR,MA27,1.0e-5,0.0024406474770659603,0.0010964598093846773,2
25,2,0.10387492179870605,40,LOCALLY_SOLVED,46.845569634028756,wls,100.0,rIVR,MA27,1.0e-5,0.002441958532854782,0.001096274660012623,2
25,3,0.06973481178283691,29,LOCALLY_SOLVED,34.92917727319375,wls,100.0,rIVR,MA27,1.0e-5,0.0024405269172673716,0.0010964478947101492,2
1,1,0.31160712242126465,118,LOCALLY_SOLVED,135.05916526533696,rwls,100.0,rIVR,MA27,1.0e-5,0.0024443920882444292,0.001096475656289219,2
1,2,0.14219903945922852,67,LOCALLY_SOLVED,77.84202803850475,rwls,100.0,rIVR,MA27,1.0e-5,0.0024416167355640894,0.0010963509700760612,2
1,3,0.17740392684936523,82,LOCALLY_SOLVED,96.85001281065638,rwls,100.0,rIVR,MA27,1.0e-5,0.002511511219950302,0.0010940795640260524,2
1,4,0.41046595573425293,157,LOCALLY_SOLVED,182.77489505697363,rwls,100.0,rIVR,MA27,1.0e-5,0.002441958119606902,0.0010963916979649239,2
2,1,0.6824800968170166,364,LOCALLY_SOLVED,421.1434436228524,rwls,100.0,rIVR,MA27,1.0e-5,0.0024410132172245635,0.0010964634196123282,2
2,2,0.8208611011505127,283,LOCALLY_SOLVED,342.49089890328173,rwls,100.0,rIVR,MA27,1.0e-5,0.002443030065247598,0.0010964436957934364,2
2,3,0.45131587982177734,232,LOCALLY_SOLVED,270.95618978154033,rwls,100.0,rIVR,MA27,1.0e-5,0.002442908008192246,0.001096460755413503,2
2,4,0.4600811004638672,247,LOCALLY_SOLVED,278.00689491854126,rwls,100.0,rIVR,MA27,1.0e-5,0.0024412846992503123,0.001096441226640938,2
2,5,0.09255313873291016,53,LOCALLY_SOLVED,58.769196009452436,rwls,100.0,rIVR,MA27,1.0e-5,0.0024410267440657663,0.0010963409449671433,2
3,1,0.45600008964538574,191,LOCALLY_SOLVED,228.0309763082582,rwls,100.0,rIVR,MA27,1.0e-5,0.00244140205183907,0.0010964066654873374,2
3,2,0.362440824508667,141,LOCALLY_SOLVED,166.13960283798343,rwls,100.0,rIVR,MA27,1.0e-5,0.0024568461952563236,0.0010969416946518867,2
3,3,0.5386989116668701,208,LOCALLY_SOLVED,242.34035181421706,rwls,100.0,rIVR,MA27,1.0e-5,0.002443640677593395,0.0010963892816048116,2
3,4,0.20357203483581543,79,LOCALLY_SOLVED,94.52511643378027,rwls,100.0,rIVR,MA27,1.0e-5,0.0024406148072975142,0.0010964195875404355,2
3,5,0.10942196846008301,44,LOCALLY_SOLVED,54.000425620339925,rwls,100.0,rIVR,MA27,1.0e-5,0.00244134085664105,0.0010964131139920394,2
3,6,0.2484138011932373,103,LOCALLY_SOLVED,120.73915782283598,rwls,100.0,rIVR,MA27,1.0e-5,0.002440706953293903,0.001096420713670048,2
4,1,0.11819696426391602,54,LOCALLY_SOLVED,61.14713235498791,rwls,100.0,rIVR,MA27,1.0e-5,0.002440574978490817,0.0010964584329276983,2
4,2,0.0914919376373291,36,LOCALLY_SOLVED,42.0819742331565,rwls,100.0,rIVR,MA27,1.0e-5,0.002440781913449097,0.0010964281144936019,2
4,3,0.10336899757385254,40,LOCALLY_SOLVED,44.46440155290542,rwls,100.0,rIVR,MA27,1.0e-5,0.0024407128929262445,0.001096445634350234,2
4,4,0.659045934677124,180,LOCALLY_SOLVED,204.16198832437732,rwls,100.0,rIVR,MA27,1.0e-5,0.00244075836137414,0.001096445606648074,2
4,5,0.1147768497467041,45,LOCALLY_SOLVED,51.61446777636374,rwls,100.0,rIVR,MA27,1.0e-5,0.0024409053362004496,0.0010964719991498782,2
4,6,0.1418449878692627,60,LOCALLY_SOLVED,63.53678659108876,rwls,100.0,rIVR,MA27,1.0e-5,0.002441136941927269,0.0010964261430454634,2
5,1,0.028855085372924805,12,LOCALLY_SOLVED,13.480539546174148,rwls,100.0,rIVR,MA27,1.0e-5,0.0024405251526444793,0.0010964551892364313,2
5,2,0.10156393051147461,40,LOCALLY_SOLVED,46.85082922919333,rwls,100.0,rIVR,MA27,1.0e-5,0.002442486775476871,0.0010965285348794437,2
5,3,1.467714786529541,317,LOCALLY_SOLVED,375.70532793806484,rwls,100.0,rIVR,MA27,1.0e-5,0.0024450237914250827,0.0010964052273958137,2
5,4,0.15221691131591797,65,LOCALLY_SOLVED,75.45253435802366,rwls,100.0,rIVR,MA27,1.0e-5,0.002440656327028723,0.001096453403272848,2
5,5,0.2654600143432617,104,LOCALLY_SOLVED,120.84401772269331,rwls,100.0,rIVR,MA27,1.0e-5,0.0024490333338382797,0.0010962338984706209,2
5,6,0.0985560417175293,38,LOCALLY_SOLVED,44.46894148299691,rwls,100.0,rIVR,MA27,1.0e-5,0.0024418253059743655,0.001096569598535253,2
5,7,0.11747312545776367,48,LOCALLY_SOLVED,58.76263429752577,rwls,100.0,rIVR,MA27,1.0e-5,0.0024406234368521407,0.001096452191650767,2
5,8,0.20560503005981445,84,LOCALLY_SOLVED,94.51595002487325,rwls,100.0,rIVR,MA27,1.0e-5,0.0024406468674875725,0.0010964504297195446,2
6,1,0.7379541397094727,201,LOCALLY_SOLVED,282.8168536621303,rwls,100.0,rIVR,MA27,1.0e-5,0.0024408963382289706,0.0010964318484788166,2
6,2,0.23112702369689941,89,LOCALLY_SOLVED,132.6469101711037,rwls,100.0,rIVR,MA27,1.0e-5,0.0024406125464412343,0.0010964920186704353,2
7,1,0.5060861110687256,139,LOCALLY_SOLVED,173.17151477275078,rwls,100.0,rIVR,MA27,1.0e-5,0.002443851292112109,0.0010964734269417735,2
7,2,0.2874879837036133,121,LOCALLY_SOLVED,142.24837662926925,rwls,100.0,rIVR,MA27,1.0e-5,0.002444532265335031,0.0010945417642259478,2
7,3,0.20488405227661133,107,LOCALLY_SOLVED,123.27803114877956,rwls,100.0,rIVR,MA27,1.0e-5,0.002442665753700224,0.0010960983895048528,2
7,4,1.5457758903503418,358,LOCALLY_SOLVED,447.3478596562297,rwls,100.0,rIVR,MA27,1.0e-5,0.002453050389974565,0.0010960837582059877,2
7,5,0.3204960823059082,127,LOCALLY_SOLVED,149.70026325304232,rwls,100.0,rIVR,MA27,1.0e-5,0.0025331104304213703,0.001094774230027525,2
7,6,0.08345413208007812,29,LOCALLY_SOLVED,58.777187407017855,rwls,100.0,rIVR,MA27,1.0e-5,0.0024405328470343823,0.0010968140449614135,2
7,7,0.07736682891845703,39,LOCALLY_SOLVED,56.38089141535008,rwls,100.0,rIVR,MA27,1.0e-5,0.0024405736280430634,0.001096437250040774,2
9,1,0.4181101322174072,172,LOCALLY_SOLVED,206.53555635058186,rwls,100.0,rIVR,MA27,1.0e-5,0.002440609562230911,0.0010964543548366873,2
9,2,0.07085204124450684,25,LOCALLY_SOLVED,53.99490389433768,rwls,100.0,rIVR,MA27,1.0e-5,0.0024405269558676057,0.0010964566176328299,2
9,3,0.06302189826965332,24,LOCALLY_SOLVED,51.611666623112704,rwls,100.0,rIVR,MA27,1.0e-5,0.0024405270444005644,0.0010964624108689503,2
9,4,0.1463780403137207,25,LOCALLY_SOLVED,53.99492364104171,rwls,100.0,rIVR,MA27,1.0e-5,0.0024405268976146477,0.0010964542837618074,2
9,5,0.7482869625091553,252,LOCALLY_SOLVED,299.5620333239931,rwls,100.0,rIVR,MA27,1.0e-5,0.0024455230267301786,0.001096375385977178,2
9,6,0.0746309757232666,27,LOCALLY_SOLVED,56.37829992756874,rwls,100.0,rIVR,MA27,1.0e-5,0.0024405270001655044,0.0010965112639732654,2
10,1,0.07455611228942871,30,LOCALLY_SOLVED,53.99528201206609,rwls,100.0,rIVR,MA27,1.0e-5,0.002440526142484245,0.0010964477649574645,2
10,2,0.04530692100524902,16,LOCALLY_SOLVED,15.409233871950649,rwls,100.0,rIVR,MA27,1.0e-5,0.004176861912261742,0.0010815433232535115,2
10,3,0.0977480411529541,46,LOCALLY_SOLVED,39.69675752471497,rwls,100.0,rIVR,MA27,1.0e-5,0.0024405767377793097,0.001096435043846787,2
10,4,0.05307793617248535,23,LOCALLY_SOLVED,20.629788760160864,rwls,100.0,rIVR,MA27,1.0e-5,0.00244052266376249,0.0010964502105632746,2
10,5,0.0675048828125,24,LOCALLY_SOLVED,30.16316290847303,rwls,100.0,rIVR,MA27,1.0e-5,0.002440718130761077,0.0010964596250098912,2
10,6,0.04437589645385742,19,LOCALLY_SOLVED,15.863230721396258,rwls,100.0,rIVR,MA27,1.0e-5,0.00244052305159026,0.0010964501231472967,2
11,1,0.08109617233276367,42,LOCALLY_SOLVED,77.82999518508618,rwls,100.0,rIVR,MA27,1.0e-5,0.00244064671002886,0.0010964526515176987,2
11,2,0.03000617027282715,10,LOCALLY_SOLVED,11.097068081405407,rwls,100.0,rIVR,MA27,1.0e-5,0.002440522737645945,0.0010962545067972637,2
11,3,0.15469717979431152,65,LOCALLY_SOLVED,82.60309252548797,rwls,100.0,rIVR,MA27,1.0e-5,0.002440574927053074,0.0010964507004242096,2
11,4,0.31052088737487793,114,LOCALLY_SOLVED,149.27798101036737,rwls,100.0,rIVR,MA27,1.0e-5,0.0028501828114115835,0.0010982448099668314,2
11,5,0.4109680652618408,157,LOCALLY_SOLVED,208.97474766345692,rwls,100.0,rIVR,MA27,1.0e-5,0.0024437064778133344,0.0010964368251295182,2
12,1,0.7915060520172119,247,LOCALLY_SOLVED,377.9001968959583,rwls,100.0,rIVR,MA27,1.0e-5,0.002453086813063221,0.001092874609205667,2
12,2,0.47545385360717773,167,LOCALLY_SOLVED,201.79253169084615,rwls,100.0,rIVR,MA27,1.0e-5,0.0024424584822495543,0.0010964685587924268,2
12,3,0.48542094230651855,153,LOCALLY_SOLVED,226.90000205946666,rwls,100.0,rIVR,MA27,1.0e-5,0.0043217845373222374,0.0011037644403370792,2
13,1,0.2459700107574463,89,LOCALLY_SOLVED,113.40950605888683,rwls,100.0,rIVR,MA27,1.0e-5,0.0024434969429749653,0.0010756860453376375,2
13,2,0.17163801193237305,82,LOCALLY_SOLVED,92.13142263645442,rwls,100.0,rIVR,MA27,1.0e-5,0.002440782715319889,0.0010964319748942599,2
13,3,0.018832921981811523,10,LOCALLY_SOLVED,8.678505377456611,rwls,100.0,rIVR,MA27,1.0e-5,0.002440515631242368,0.0010964493426330508,2
13,4,0.6793978214263916,182,LOCALLY_SOLVED,9607.500013047935,rwls,100.0,rIVR,MA27,1.0e-5,0.10481408557996374,0.02879673451343244,2
15,1,0.34976720809936523,167,LOCALLY_SOLVED,187.41315031447837,rwls,100.0,rIVR,MA27,1.0e-5,0.0026896212605682646,0.0010946468640176895,2
15,2,0.6548080444335938,200,LOCALLY_SOLVED,259.00941357607525,rwls,100.0,rIVR,MA27,1.0e-5,0.002445885649229096,0.0010964701517883844,2
15,3,0.8634281158447266,306,LOCALLY_SOLVED,406.87747440051373,rwls,100.0,rIVR,MA27,1.0e-5,0.0024414710780020776,0.0010964236940782727,2
15,4,0.689741849899292,260,LOCALLY_SOLVED,332.9267009351275,rwls,100.0,rIVR,MA27,1.0e-5,0.002442330319704533,0.0010964604819569195,2
15,5,0.12445592880249023,49,LOCALLY_SOLVED,58.76766822655373,rwls,100.0,rIVR,MA27,1.0e-5,0.0024427208362940434,0.0010964641733506436,2
15,6,0.3051578998565674,120,LOCALLY_SOLVED,166.05387099332947,rwls,100.0,rIVR,MA27,1.0e-5,0.0024416055104528045,0.0010963585764340443,2
15,7,0.23554491996765137,100,LOCALLY_SOLVED,132.68525386119572,rwls,100.0,rIVR,MA27,1.0e-5,0.002443144473070591,0.0010965082866687906,2
16,1,0.164686918258667,76,LOCALLY_SOLVED,96.57207868414243,rwls,100.0,rIVR,MA27,1.0e-5,0.005762783635706148,0.0011105429606426773,2
16,2,0.2554759979248047,150,LOCALLY_SOLVED,177.97260096623415,rwls,100.0,rIVR,MA27,1.0e-5,0.002441440741891565,0.0010963330879755998,2
16,3,0.2660861015319824,142,LOCALLY_SOLVED,166.04034738931577,rwls,100.0,rIVR,MA27,1.0e-5,0.0024409581508910705,0.0010964174619042947,2
16,4,0.22106695175170898,127,LOCALLY_SOLVED,142.21648842155426,rwls,100.0,rIVR,MA27,1.0e-5,0.002441041912979891,0.0010964013812198494,2
17,1,0.7650911808013916,378,LOCALLY_SOLVED,451.9844697078347,rwls,100.0,rIVR,MA27,1.0e-5,0.0024407131968642304,0.0010964494112257104,2
17,2,0.03666186332702637,19,LOCALLY_SOLVED,23.013028003985244,rwls,100.0,rIVR,MA27,1.0e-5,0.0024405492765269265,0.0010964514696793501,2
17,3,0.24530601501464844,157,LOCALLY_SOLVED,189.89546302868334,rwls,100.0,rIVR,MA27,1.0e-5,0.002442756184598105,0.0010964634808431058,2
17,4,0.3544759750366211,215,LOCALLY_SOLVED,256.6591667182766,rwls,100.0,rIVR,MA27,1.0e-5,0.0024415738152394617,0.0010963934691616175,2
17,5,0.6672658920288086,316,LOCALLY_SOLVED,382.9808792104025,rwls,100.0,rIVR,MA27,1.0e-5,0.0024417700786976138,0.0010964513097857119,2
17,6,0.8075029850006104,438,LOCALLY_SOLVED,535.5838907280427,rwls,100.0,rIVR,MA27,1.0e-5,0.0024460020261285464,0.001096496852237299,2
17,7,0.5171771049499512,221,LOCALLY_SOLVED,292.31171036952736,rwls,100.0,rIVR,MA27,1.0e-5,0.002443082860519308,0.0010964525115876938,2
18,1,0.16064786911010742,106,LOCALLY_SOLVED,137.42466792482966,rwls,100.0,rIVR,MA27,1.0e-5,0.002440565685670082,0.001096400930682604,2
18,2,0.10514712333679199,53,LOCALLY_SOLVED,61.14719079260699,rwls,100.0,rIVR,MA27,1.0e-5,0.0024408046054118504,0.0010964753292030606,2
18,3,0.28475284576416016,110,LOCALLY_SOLVED,125.54449873444449,rwls,100.0,rIVR,MA27,1.0e-5,0.002441128192270936,0.0010962057503095845,2
18,4,0.12862491607666016,74,LOCALLY_SOLVED,84.98380679109538,rwls,100.0,rIVR,MA27,1.0e-5,0.002440631311906305,0.001096468181711043,2
18,5,0.14173197746276855,88,LOCALLY_SOLVED,104.05055125517575,rwls,100.0,rIVR,MA27,1.0e-5,0.0024405620847705034,0.0010964472456677736,2
18,6,0.0838921070098877,46,LOCALLY_SOLVED,56.39808200403664,rwls,100.0,rIVR,MA27,1.0e-5,0.0024411794900343065,0.0010967462577178956,2
18,7,0.12285494804382324,58,LOCALLY_SOLVED,70.68399533083063,rwls,100.0,rIVR,MA27,1.0e-5,0.00244072250552807,0.0010964380724962552,2
18,8,0.0921630859375,48,LOCALLY_SOLVED,54.00026598901276,rwls,100.0,rIVR,MA27,1.0e-5,0.0024409179836077932,0.001096446909157693,2
18,9,0.20489096641540527,98,LOCALLY_SOLVED,123.15399607203653,rwls,100.0,rIVR,MA27,1.0e-5,0.002440914236534697,0.0010960844440541246,2
19,1,0.19844484329223633,111,LOCALLY_SOLVED,123.15817202995828,rwls,100.0,rIVR,MA27,1.0e-5,0.002441571418803523,0.0010960419273053613,2
19,2,0.42000389099121094,214,LOCALLY_SOLVED,268.5515077185879,rwls,100.0,rIVR,MA27,1.0e-5,0.0024415267346247216,0.001096280684741141,2
19,3,0.2709019184112549,138,LOCALLY_SOLVED,159.119747096361,rwls,100.0,rIVR,MA27,1.0e-5,0.002444034908821724,0.001096951073358162,2
19,4,0.19376707077026367,111,LOCALLY_SOLVED,132.36007841264893,rwls,100.0,rIVR,MA27,1.0e-5,0.0024410925473552503,0.0010926872288695157,2
19,5,0.6914889812469482,149,LOCALLY_SOLVED,178.03230040888175,rwls,100.0,rIVR,MA27,1.0e-5,0.0024718222515023314,0.0010962851203151277,2
20,1,0.07392406463623047,29,LOCALLY_SOLVED,63.52829761827695,rwls,100.0,rIVR,MA27,1.0e-5,0.0024405266580416196,0.001096452387538352,2
20,2,0.13019394874572754,56,LOCALLY_SOLVED,65.91826557595716,rwls,100.0,rIVR,MA27,1.0e-5,0.0024406439277071534,0.0010965497341308107,2
20,3,0.24934005737304688,94,LOCALLY_SOLVED,144.6118987268862,rwls,100.0,rIVR,MA27,1.0e-5,0.0024424205192610238,0.0010962515726993963,2
20,4,0.09792518615722656,32,LOCALLY_SOLVED,73.06111124565233,rwls,100.0,rIVR,MA27,1.0e-5,0.002440527251161617,0.0010965690187955668,2
20,5,0.08254098892211914,26,LOCALLY_SOLVED,58.70591973873683,rwls,100.0,rIVR,MA27,1.0e-5,0.0024660060946408713,0.001114882997108334,2
21,1,0.09943318367004395,51,LOCALLY_SOLVED,56.38042054526634,rwls,100.0,rIVR,MA27,1.0e-5,0.002440594646383465,0.0010964510577199731,2
21,2,0.11962413787841797,50,LOCALLY_SOLVED,58.76183349105722,rwls,100.0,rIVR,MA27,1.0e-5,0.0024406336121669536,0.0010964517315717119,2
21,3,0.25243496894836426,132,LOCALLY_SOLVED,163.6404206061168,rwls,100.0,rIVR,MA27,1.0e-5,0.0024407049457431107,0.0010964576645566071,2
21,4,0.09419107437133789,42,LOCALLY_SOLVED,46.84506237504739,rwls,100.0,rIVR,MA27,1.0e-5,0.0024405306991441833,0.0010964502318024988,2
21,5,0.11139202117919922,62,LOCALLY_SOLVED,68.29637912095225,rwls,100.0,rIVR,MA27,1.0e-5,0.0024405370269313664,0.001096448222542539,2
22,1,0.10164594650268555,60,LOCALLY_SOLVED,77.83417161142239,rwls,100.0,rIVR,MA27,1.0e-5,0.002440690457286232,0.0010964501527252098,2
22,2,0.05670499801635742,29,LOCALLY_SOLVED,34.93107821531241,rwls,100.0,rIVR,MA27,1.0e-5,0.0024407470603740045,0.001096496045108154,2
22,3,0.16978812217712402,100,LOCALLY_SOLVED,118.39335457318376,rwls,100.0,rIVR,MA27,1.0e-5,0.00244540951066341,0.0010962669990281107,2
22,4,0.10277605056762695,56,LOCALLY_SOLVED,65.9219467330417,rwls,100.0,rIVR,MA27,1.0e-5,0.002441800029398866,0.0010965018935337467,2
22,5,0.12765789031982422,63,LOCALLY_SOLVED,73.07913385751795,rwls,100.0,rIVR,MA27,1.0e-5,0.002441253664495102,0.0010963589143946667,2
22,6,0.1667799949645996,78,LOCALLY_SOLVED,92.1504427847227,rwls,100.0,rIVR,MA27,1.0e-5,0.0024412139799598886,0.0010963633515664393,2
23,1,0.38466691970825195,195,LOCALLY_SOLVED,268.59069944998333,rwls,100.0,rIVR,MA27,1.0e-5,0.0024557308037873593,0.0010967359844580068,2
23,2,0.17202210426330566,100,LOCALLY_SOLVED,113.58877368596528,rwls,100.0,rIVR,MA27,1.0e-5,0.002441165377827348,0.0010964472948392196,2
23,3,0.019117116928100586,6,LOCALLY_SOLVED,8.678511796464987,rwls,100.0,rIVR,MA27,1.0e-5,0.0024405228179440464,0.0010964361027079811,2
23,4,0.3614199161529541,153,LOCALLY_SOLVED,216.09196088710735,rwls,100.0,rIVR,MA27,1.0e-5,0.002441154320516503,0.0010957103440765287,2
23,5,0.1964421272277832,84,LOCALLY_SOLVED,106.46704348238669,rwls,100.0,rIVR,MA27,1.0e-5,0.002441371899779776,0.0010962181721414653,2
25,1,0.08860182762145996,26,LOCALLY_SOLVED,30.16356136653681,rwls,100.0,rIVR,MA27,1.0e-5,0.0024406474770659603,0.0010964598093846773,2
25,2,0.10359001159667969,40,LOCALLY_SOLVED,46.845569634028756,rwls,100.0,rIVR,MA27,1.0e-5,0.002441958532854782,0.001096274660012623,2
25,3,0.06927299499511719,29,LOCALLY_SOLVED,34.92917727319375,rwls,100.0,rIVR,MA27,1.0e-5,0.0024405269172673716,0.0010964478947101492,2
1,1,0.3003830909729004,118,LOCALLY_SOLVED,135.05916526533696,rwlav,100.0,rIVR,MA27,1.0e-5,0.0024443920882444292,0.001096475656289219,2
1,2,0.142348051071167,67,LOCALLY_SOLVED,77.84202803850475,rwlav,100.0,rIVR,MA27,1.0e-5,0.0024416167355640894,0.0010963509700760612,2
1,3,0.17546606063842773,82,LOCALLY_SOLVED,96.85001281065638,rwlav,100.0,rIVR,MA27,1.0e-5,0.002511511219950302,0.0010940795640260524,2
1,4,0.395841121673584,157,LOCALLY_SOLVED,182.77489505697363,rwlav,100.0,rIVR,MA27,1.0e-5,0.002441958119606902,0.0010963916979649239,2
2,1,0.6816058158874512,364,LOCALLY_SOLVED,421.1434436228524,rwlav,100.0,rIVR,MA27,1.0e-5,0.0024410132172245635,0.0010964634196123282,2
2,2,0.7841310501098633,283,LOCALLY_SOLVED,342.49089890328173,rwlav,100.0,rIVR,MA27,1.0e-5,0.002443030065247598,0.0010964436957934364,2
2,3,0.4253089427947998,232,LOCALLY_SOLVED,270.95618978154033,rwlav,100.0,rIVR,MA27,1.0e-5,0.002442908008192246,0.001096460755413503,2
2,4,0.4492678642272949,247,LOCALLY_SOLVED,278.00689491854126,rwlav,100.0,rIVR,MA27,1.0e-5,0.0024412846992503123,0.001096441226640938,2
2,5,0.09631681442260742,53,LOCALLY_SOLVED,58.769196009452436,rwlav,100.0,rIVR,MA27,1.0e-5,0.0024410267440657663,0.0010963409449671433,2
3,1,0.4581260681152344,191,LOCALLY_SOLVED,228.0309763082582,rwlav,100.0,rIVR,MA27,1.0e-5,0.00244140205183907,0.0010964066654873374,2
3,2,0.3664259910583496,141,LOCALLY_SOLVED,166.13960283798343,rwlav,100.0,rIVR,MA27,1.0e-5,0.0024568461952563236,0.0010969416946518867,2
3,3,0.5376298427581787,208,LOCALLY_SOLVED,242.34035181421706,rwlav,100.0,rIVR,MA27,1.0e-5,0.002443640677593395,0.0010963892816048116,2
3,4,0.2095780372619629,79,LOCALLY_SOLVED,94.52511643378027,rwlav,100.0,rIVR,MA27,1.0e-5,0.0024406148072975142,0.0010964195875404355,2
3,5,0.10764002799987793,44,LOCALLY_SOLVED,54.000425620339925,rwlav,100.0,rIVR,MA27,1.0e-5,0.00244134085664105,0.0010964131139920394,2
3,6,0.2454700469970703,103,LOCALLY_SOLVED,120.73915782283598,rwlav,100.0,rIVR,MA27,1.0e-5,0.002440706953293903,0.001096420713670048,2
4,1,0.11600613594055176,54,LOCALLY_SOLVED,61.14713235498791,rwlav,100.0,rIVR,MA27,1.0e-5,0.002440574978490817,0.0010964584329276983,2
4,2,0.09212899208068848,36,LOCALLY_SOLVED,42.0819742331565,rwlav,100.0,rIVR,MA27,1.0e-5,0.002440781913449097,0.0010964281144936019,2
4,3,0.10633587837219238,40,LOCALLY_SOLVED,44.46440155290542,rwlav,100.0,rIVR,MA27,1.0e-5,0.0024407128929262445,0.001096445634350234,2
4,4,0.6804549694061279,180,LOCALLY_SOLVED,204.16198832437732,rwlav,100.0,rIVR,MA27,1.0e-5,0.00244075836137414,0.001096445606648074,2
4,5,0.12053799629211426,45,LOCALLY_SOLVED,51.61446777636374,rwlav,100.0,rIVR,MA27,1.0e-5,0.0024409053362004496,0.0010964719991498782,2
4,6,0.14355778694152832,60,LOCALLY_SOLVED,63.53678659108876,rwlav,100.0,rIVR,MA27,1.0e-5,0.002441136941927269,0.0010964261430454634,2
5,1,0.02859020233154297,12,LOCALLY_SOLVED,13.480539546174148,rwlav,100.0,rIVR,MA27,1.0e-5,0.0024405251526444793,0.0010964551892364313,2
5,2,0.10309815406799316,40,LOCALLY_SOLVED,46.85082922919333,rwlav,100.0,rIVR,MA27,1.0e-5,0.002442486775476871,0.0010965285348794437,2
5,3,1.4653570652008057,317,LOCALLY_SOLVED,375.70532793806484,rwlav,100.0,rIVR,MA27,1.0e-5,0.0024450237914250827,0.0010964052273958137,2
5,4,0.14943790435791016,65,LOCALLY_SOLVED,75.45253435802366,rwlav,100.0,rIVR,MA27,1.0e-5,0.002440656327028723,0.001096453403272848,2
5,5,0.26705503463745117,104,LOCALLY_SOLVED,120.84401772269331,rwlav,100.0,rIVR,MA27,1.0e-5,0.0024490333338382797,0.0010962338984706209,2
5,6,0.10003399848937988,38,LOCALLY_SOLVED,44.46894148299691,rwlav,100.0,rIVR,MA27,1.0e-5,0.0024418253059743655,0.001096569598535253,2
5,7,0.11747503280639648,48,LOCALLY_SOLVED,58.76263429752577,rwlav,100.0,rIVR,MA27,1.0e-5,0.0024406234368521407,0.001096452191650767,2
5,8,0.2146589756011963,84,LOCALLY_SOLVED,94.51595002487325,rwlav,100.0,rIVR,MA27,1.0e-5,0.0024406468674875725,0.0010964504297195446,2
6,1,0.726438045501709,201,LOCALLY_SOLVED,282.8168536621303,rwlav,100.0,rIVR,MA27,1.0e-5,0.0024408963382289706,0.0010964318484788166,2
6,2,0.2367720603942871,89,LOCALLY_SOLVED,132.6469101711037,rwlav,100.0,rIVR,MA27,1.0e-5,0.0024406125464412343,0.0010964920186704353,2
7,1,0.5119321346282959,139,LOCALLY_SOLVED,173.17151477275078,rwlav,100.0,rIVR,MA27,1.0e-5,0.002443851292112109,0.0010964734269417735,2
7,2,0.29626893997192383,121,LOCALLY_SOLVED,142.24837662926925,rwlav,100.0,rIVR,MA27,1.0e-5,0.002444532265335031,0.0010945417642259478,2
7,3,0.20363092422485352,107,LOCALLY_SOLVED,123.27803114877956,rwlav,100.0,rIVR,MA27,1.0e-5,0.002442665753700224,0.0010960983895048528,2
7,4,1.5484578609466553,358,LOCALLY_SOLVED,447.3478596562297,rwlav,100.0,rIVR,MA27,1.0e-5,0.002453050389974565,0.0010960837582059877,2
7,5,0.3264319896697998,127,LOCALLY_SOLVED,149.70026325304232,rwlav,100.0,rIVR,MA27,1.0e-5,0.0025331104304213703,0.001094774230027525,2
7,6,0.08246707916259766,29,LOCALLY_SOLVED,58.777187407017855,rwlav,100.0,rIVR,MA27,1.0e-5,0.0024405328470343823,0.0010968140449614135,2
7,7,0.07755804061889648,39,LOCALLY_SOLVED,56.38089141535008,rwlav,100.0,rIVR,MA27,1.0e-5,0.0024405736280430634,0.001096437250040774,2
9,1,0.42456817626953125,172,LOCALLY_SOLVED,206.53555635058186,rwlav,100.0,rIVR,MA27,1.0e-5,0.002440609562230911,0.0010964543548366873,2
9,2,0.07143211364746094,25,LOCALLY_SOLVED,53.99490389433768,rwlav,100.0,rIVR,MA27,1.0e-5,0.0024405269558676057,0.0010964566176328299,2
9,3,0.06324005126953125,24,LOCALLY_SOLVED,51.611666623112704,rwlav,100.0,rIVR,MA27,1.0e-5,0.0024405270444005644,0.0010964624108689503,2
9,4,0.0715780258178711,25,LOCALLY_SOLVED,53.99492364104171,rwlav,100.0,rIVR,MA27,1.0e-5,0.0024405268976146477,0.0010964542837618074,2
9,5,0.7689580917358398,252,LOCALLY_SOLVED,299.5620333239931,rwlav,100.0,rIVR,MA27,1.0e-5,0.0024455230267301786,0.001096375385977178,2
9,6,0.07524800300598145,27,LOCALLY_SOLVED,56.37829992756874,rwlav,100.0,rIVR,MA27,1.0e-5,0.0024405270001655044,0.0010965112639732654,2
10,1,0.07351207733154297,30,LOCALLY_SOLVED,53.99528201206609,rwlav,100.0,rIVR,MA27,1.0e-5,0.002440526142484245,0.0010964477649574645,2
10,2,0.045033931732177734,16,LOCALLY_SOLVED,15.409233871950649,rwlav,100.0,rIVR,MA27,1.0e-5,0.004176861912261742,0.0010815433232535115,2
10,3,0.09846210479736328,46,LOCALLY_SOLVED,39.69675752471497,rwlav,100.0,rIVR,MA27,1.0e-5,0.0024405767377793097,0.001096435043846787,2
10,4,0.05336499214172363,23,LOCALLY_SOLVED,20.629788760160864,rwlav,100.0,rIVR,MA27,1.0e-5,0.00244052266376249,0.0010964502105632746,2
10,5,0.06781792640686035,24,LOCALLY_SOLVED,30.16316290847303,rwlav,100.0,rIVR,MA27,1.0e-5,0.002440718130761077,0.0010964596250098912,2
10,6,0.043910980224609375,19,LOCALLY_SOLVED,15.863230721396258,rwlav,100.0,rIVR,MA27,1.0e-5,0.00244052305159026,0.0010964501231472967,2
11,1,0.08176708221435547,42,LOCALLY_SOLVED,77.82999518508618,rwlav,100.0,rIVR,MA27,1.0e-5,0.00244064671002886,0.0010964526515176987,2
11,2,0.030152082443237305,10,LOCALLY_SOLVED,11.097068081405407,rwlav,100.0,rIVR,MA27,1.0e-5,0.002440522737645945,0.0010962545067972637,2
11,3,0.15775084495544434,65,LOCALLY_SOLVED,82.60309252548797,rwlav,100.0,rIVR,MA27,1.0e-5,0.002440574927053074,0.0010964507004242096,2
11,4,0.3125929832458496,114,LOCALLY_SOLVED,149.27798101036737,rwlav,100.0,rIVR,MA27,1.0e-5,0.0028501828114115835,0.0010982448099668314,2
11,5,0.4150259494781494,157,LOCALLY_SOLVED,208.97474766345692,rwlav,100.0,rIVR,MA27,1.0e-5,0.0024437064778133344,0.0010964368251295182,2
12,1,0.7970890998840332,247,LOCALLY_SOLVED,377.9001968959583,rwlav,100.0,rIVR,MA27,1.0e-5,0.002453086813063221,0.001092874609205667,2
12,2,0.48496508598327637,167,LOCALLY_SOLVED,201.79253169084615,rwlav,100.0,rIVR,MA27,1.0e-5,0.0024424584822495543,0.0010964685587924268,2
12,3,0.49279117584228516,153,LOCALLY_SOLVED,226.90000205946666,rwlav,100.0,rIVR,MA27,1.0e-5,0.0043217845373222374,0.0011037644403370792,2
13,1,0.24308109283447266,89,LOCALLY_SOLVED,113.40950605888683,rwlav,100.0,rIVR,MA27,1.0e-5,0.0024434969429749653,0.0010756860453376375,2
13,2,0.17226409912109375,82,LOCALLY_SOLVED,92.13142263645442,rwlav,100.0,rIVR,MA27,1.0e-5,0.002440782715319889,0.0010964319748942599,2
13,3,0.018858909606933594,10,LOCALLY_SOLVED,8.678505377456611,rwlav,100.0,rIVR,MA27,1.0e-5,0.002440515631242368,0.0010964493426330508,2
13,4,0.6827390193939209,182,LOCALLY_SOLVED,9607.500013047935,rwlav,100.0,rIVR,MA27,1.0e-5,0.10481408557996374,0.02879673451343244,2
15,1,0.36190295219421387,167,LOCALLY_SOLVED,187.41315031447837,rwlav,100.0,rIVR,MA27,1.0e-5,0.0026896212605682646,0.0010946468640176895,2
15,2,0.6507980823516846,200,LOCALLY_SOLVED,259.00941357607525,rwlav,100.0,rIVR,MA27,1.0e-5,0.002445885649229096,0.0010964701517883844,2
15,3,0.8740150928497314,306,LOCALLY_SOLVED,406.87747440051373,rwlav,100.0,rIVR,MA27,1.0e-5,0.0024414710780020776,0.0010964236940782727,2
15,4,0.7124569416046143,260,LOCALLY_SOLVED,332.9267009351275,rwlav,100.0,rIVR,MA27,1.0e-5,0.002442330319704533,0.0010964604819569195,2
15,5,0.12618613243103027,49,LOCALLY_SOLVED,58.76766822655373,rwlav,100.0,rIVR,MA27,1.0e-5,0.0024427208362940434,0.0010964641733506436,2
15,6,0.3079230785369873,120,LOCALLY_SOLVED,166.05387099332947,rwlav,100.0,rIVR,MA27,1.0e-5,0.0024416055104528045,0.0010963585764340443,2
15,7,0.2485828399658203,100,LOCALLY_SOLVED,132.68525386119572,rwlav,100.0,rIVR,MA27,1.0e-5,0.002443144473070591,0.0010965082866687906,2
16,1,0.1651620864868164,76,LOCALLY_SOLVED,96.57207868414243,rwlav,100.0,rIVR,MA27,1.0e-5,0.005762783635706148,0.0011105429606426773,2
16,2,0.25940895080566406,150,LOCALLY_SOLVED,177.97260096623415,rwlav,100.0,rIVR,MA27,1.0e-5,0.002441440741891565,0.0010963330879755998,2
16,3,0.2608950138092041,142,LOCALLY_SOLVED,166.04034738931577,rwlav,100.0,rIVR,MA27,1.0e-5,0.0024409581508910705,0.0010964174619042947,2
16,4,0.22451186180114746,127,LOCALLY_SOLVED,142.21648842155426,rwlav,100.0,rIVR,MA27,1.0e-5,0.002441041912979891,0.0010964013812198494,2
17,1,0.7919940948486328,378,LOCALLY_SOLVED,451.9844697078347,rwlav,100.0,rIVR,MA27,1.0e-5,0.0024407131968642304,0.0010964494112257104,2
17,2,0.03623795509338379,19,LOCALLY_SOLVED,23.013028003985244,rwlav,100.0,rIVR,MA27,1.0e-5,0.0024405492765269265,0.0010964514696793501,2
17,3,0.24626588821411133,157,LOCALLY_SOLVED,189.89546302868334,rwlav,100.0,rIVR,MA27,1.0e-5,0.002442756184598105,0.0010964634808431058,2
17,4,0.35762810707092285,215,LOCALLY_SOLVED,256.6591667182766,rwlav,100.0,rIVR,MA27,1.0e-5,0.0024415738152394617,0.0010963934691616175,2
17,5,0.6870241165161133,316,LOCALLY_SOLVED,382.9808792104025,rwlav,100.0,rIVR,MA27,1.0e-5,0.0024417700786976138,0.0010964513097857119,2
17,6,0.81557297706604,438,LOCALLY_SOLVED,535.5838907280427,rwlav,100.0,rIVR,MA27,1.0e-5,0.0024460020261285464,0.001096496852237299,2
17,7,0.4826841354370117,221,LOCALLY_SOLVED,292.31171036952736,rwlav,100.0,rIVR,MA27,1.0e-5,0.002443082860519308,0.0010964525115876938,2
18,1,0.16314101219177246,106,LOCALLY_SOLVED,137.42466792482966,rwlav,100.0,rIVR,MA27,1.0e-5,0.002440565685670082,0.001096400930682604,2
18,2,0.1041409969329834,53,LOCALLY_SOLVED,61.14719079260699,rwlav,100.0,rIVR,MA27,1.0e-5,0.0024408046054118504,0.0010964753292030606,2
18,3,0.294266939163208,110,LOCALLY_SOLVED,125.54449873444449,rwlav,100.0,rIVR,MA27,1.0e-5,0.002441128192270936,0.0010962057503095845,2
18,4,0.12922191619873047,74,LOCALLY_SOLVED,84.98380679109538,rwlav,100.0,rIVR,MA27,1.0e-5,0.002440631311906305,0.001096468181711043,2
18,5,0.14065098762512207,88,LOCALLY_SOLVED,104.05055125517575,rwlav,100.0,rIVR,MA27,1.0e-5,0.0024405620847705034,0.0010964472456677736,2
18,6,0.0831611156463623,46,LOCALLY_SOLVED,56.39808200403664,rwlav,100.0,rIVR,MA27,1.0e-5,0.0024411794900343065,0.0010967462577178956,2
18,7,0.1271369457244873,58,LOCALLY_SOLVED,70.68399533083063,rwlav,100.0,rIVR,MA27,1.0e-5,0.00244072250552807,0.0010964380724962552,2
18,8,0.09017014503479004,48,LOCALLY_SOLVED,54.00026598901276,rwlav,100.0,rIVR,MA27,1.0e-5,0.0024409179836077932,0.001096446909157693,2
18,9,0.2165849208831787,98,LOCALLY_SOLVED,123.15399607203653,rwlav,100.0,rIVR,MA27,1.0e-5,0.002440914236534697,0.0010960844440541246,2
19,1,0.20257997512817383,111,LOCALLY_SOLVED,123.15817202995828,rwlav,100.0,rIVR,MA27,1.0e-5,0.002441571418803523,0.0010960419273053613,2
19,2,0.44146013259887695,214,LOCALLY_SOLVED,268.5515077185879,rwlav,100.0,rIVR,MA27,1.0e-5,0.0024415267346247216,0.001096280684741141,2
19,3,0.28264689445495605,138,LOCALLY_SOLVED,159.119747096361,rwlav,100.0,rIVR,MA27,1.0e-5,0.002444034908821724,0.001096951073358162,2
19,4,0.1944289207458496,111,LOCALLY_SOLVED,132.36007841264893,rwlav,100.0,rIVR,MA27,1.0e-5,0.0024410925473552503,0.0010926872288695157,2
19,5,0.7447741031646729,149,LOCALLY_SOLVED,178.03230040888175,rwlav,100.0,rIVR,MA27,1.0e-5,0.0024718222515023314,0.0010962851203151277,2
20,1,0.07494282722473145,29,LOCALLY_SOLVED,63.52829761827695,rwlav,100.0,rIVR,MA27,1.0e-5,0.0024405266580416196,0.001096452387538352,2
20,2,0.13482904434204102,56,LOCALLY_SOLVED,65.91826557595716,rwlav,100.0,rIVR,MA27,1.0e-5,0.0024406439277071534,0.0010965497341308107,2
20,3,0.2595069408416748,94,LOCALLY_SOLVED,144.6118987268862,rwlav,100.0,rIVR,MA27,1.0e-5,0.0024424205192610238,0.0010962515726993963,2
20,4,0.09884095191955566,32,LOCALLY_SOLVED,73.06111124565233,rwlav,100.0,rIVR,MA27,1.0e-5,0.002440527251161617,0.0010965690187955668,2
20,5,0.08374691009521484,26,LOCALLY_SOLVED,58.70591973873683,rwlav,100.0,rIVR,MA27,1.0e-5,0.0024660060946408713,0.001114882997108334,2
21,1,0.10474705696105957,51,LOCALLY_SOLVED,56.38042054526634,rwlav,100.0,rIVR,MA27,1.0e-5,0.002440594646383465,0.0010964510577199731,2
21,2,0.11836886405944824,50,LOCALLY_SOLVED,58.76183349105722,rwlav,100.0,rIVR,MA27,1.0e-5,0.0024406336121669536,0.0010964517315717119,2
21,3,0.2556569576263428,132,LOCALLY_SOLVED,163.6404206061168,rwlav,100.0,rIVR,MA27,1.0e-5,0.0024407049457431107,0.0010964576645566071,2
21,4,0.09438800811767578,42,LOCALLY_SOLVED,46.84506237504739,rwlav,100.0,rIVR,MA27,1.0e-5,0.0024405306991441833,0.0010964502318024988,2
21,5,0.11111211776733398,62,LOCALLY_SOLVED,68.29637912095225,rwlav,100.0,rIVR,MA27,1.0e-5,0.0024405370269313664,0.001096448222542539,2
22,1,0.1022491455078125,60,LOCALLY_SOLVED,77.83417161142239,rwlav,100.0,rIVR,MA27,1.0e-5,0.002440690457286232,0.0010964501527252098,2
22,2,0.056197166442871094,29,LOCALLY_SOLVED,34.93107821531241,rwlav,100.0,rIVR,MA27,1.0e-5,0.0024407470603740045,0.001096496045108154,2
22,3,0.1621689796447754,100,LOCALLY_SOLVED,118.39335457318376,rwlav,100.0,rIVR,MA27,1.0e-5,0.00244540951066341,0.0010962669990281107,2
22,4,0.10148906707763672,56,LOCALLY_SOLVED,65.9219467330417,rwlav,100.0,rIVR,MA27,1.0e-5,0.002441800029398866,0.0010965018935337467,2
22,5,0.12796497344970703,63,LOCALLY_SOLVED,73.07913385751795,rwlav,100.0,rIVR,MA27,1.0e-5,0.002441253664495102,0.0010963589143946667,2
22,6,0.16243505477905273,78,LOCALLY_SOLVED,92.1504427847227,rwlav,100.0,rIVR,MA27,1.0e-5,0.0024412139799598886,0.0010963633515664393,2
23,1,0.4075911045074463,195,LOCALLY_SOLVED,268.59069944998333,rwlav,100.0,rIVR,MA27,1.0e-5,0.0024557308037873593,0.0010967359844580068,2
23,2,0.17511892318725586,100,LOCALLY_SOLVED,113.58877368596528,rwlav,100.0,rIVR,MA27,1.0e-5,0.002441165377827348,0.0010964472948392196,2
23,3,0.019866943359375,6,LOCALLY_SOLVED,8.678511796464987,rwlav,100.0,rIVR,MA27,1.0e-5,0.0024405228179440464,0.0010964361027079811,2
23,4,0.38049793243408203,153,LOCALLY_SOLVED,216.09196088710735,rwlav,100.0,rIVR,MA27,1.0e-5,0.002441154320516503,0.0010957103440765287,2
23,5,0.20293903350830078,84,LOCALLY_SOLVED,106.46704348238669,rwlav,100.0,rIVR,MA27,1.0e-5,0.002441371899779776,0.0010962181721414653,2
25,1,0.08864402770996094,26,LOCALLY_SOLVED,30.16356136653681,rwlav,100.0,rIVR,MA27,1.0e-5,0.0024406474770659603,0.0010964598093846773,2
25,2,0.10510492324829102,40,LOCALLY_SOLVED,46.845569634028756,rwlav,100.0,rIVR,MA27,1.0e-5,0.002441958532854782,0.001096274660012623,2
25,3,0.06931304931640625,29,LOCALLY_SOLVED,34.92917727319375,rwlav,100.0,rIVR,MA27,1.0e-5,0.0024405269172673716,0.0010964478947101492,2


==> csv/case_study_3_clean.csv <==
ntw,fdr,solve_time,n_bus,termination_status,objective,criterion,rescaler,eq_model,linear_solver,tol
1,1,0.14583802223205566,118,OPTIMAL,119.70647663030788,rwlav,1000.0,rIVR,gurobi,1.0e-5
1,1,0.48599696159362793,118,LOCALLY_SOLVED,93.26369069574925,rwlav,1000.0,rIVR,ma27,1.0e-5
1,2,0.04735279083251953,67,OPTIMAL,70.95623170581418,rwlav,1000.0,rIVR,gurobi,1.0e-5
1,2,0.14687299728393555,67,LOCALLY_SOLVED,57.74014765746555,rwlav,1000.0,rIVR,ma27,1.0e-5
1,3,0.07693791389465332,82,OPTIMAL,80.40381259363183,rwlav,1000.0,rIVR,gurobi,1.0e-5
1,3,0.19195199012756348,82,LOCALLY_SOLVED,69.55484632539584,rwlav,1000.0,rIVR,ma27,1.0e-5
1,4,0.2655909061431885,157,OPTIMAL,145.93541830128098,rwlav,1000.0,rIVR,gurobi,1.0e-5
1,4,0.48300790786743164,157,LOCALLY_SOLVED,122.89954313441115,rwlav,1000.0,rIVR,ma27,1.0e-5
2,1,0.8706881999969482,364,OPTIMAL,298.254467931358,rwlav,1000.0,rIVR,gurobi,1.0e-5
2,1,0.6790969371795654,364,LOCALLY_SOLVED,270.8906486065836,rwlav,1000.0,rIVR,ma27,1.0e-5
2,2,0.4628109931945801,283,OPTIMAL,247.13184524692926,rwlav,1000.0,rIVR,gurobi,1.0e-5
2,2,0.7299849987030029,283,LOCALLY_SOLVED,222.06591144103285,rwlav,1000.0,rIVR,ma27,1.0e-5
2,3,0.2791428565979004,232,OPTIMAL,196.23409679212304,rwlav,1000.0,rIVR,gurobi,1.0e-5
2,3,0.4567530155181885,232,LOCALLY_SOLVED,177.64437106663974,rwlav,1000.0,rIVR,ma27,1.0e-5
2,4,0.34763598442077637,247,OPTIMAL,195.0475977862714,rwlav,1000.0,rIVR,gurobi,1.0e-5
2,4,0.4762589931488037,247,LOCALLY_SOLVED,181.97756143712903,rwlav,1000.0,rIVR,ma27,1.0e-5
2,5,0.024544954299926758,53,OPTIMAL,59.22426036823955,rwlav,1000.0,rIVR,gurobi,1.0e-5
2,5,0.09293699264526367,53,LOCALLY_SOLVED,45.89629391074558,rwlav,1000.0,rIVR,ma27,1.0e-5
3,1,0.36458492279052734,191,OPTIMAL,166.41935805796479,rwlav,1000.0,rIVR,gurobi,1.0e-5
3,1,0.4669628143310547,191,LOCALLY_SOLVED,150.9841840983158,rwlav,1000.0,rIVR,ma27,1.0e-5
3,2,0.21031808853149414,141,OPTIMAL,135.3279691058217,rwlav,1000.0,rIVR,gurobi,1.0e-5
3,2,0.38225412368774414,141,LOCALLY_SOLVED,112.60448436133964,rwlav,1000.0,rIVR,ma27,1.0e-5
3,3,0.21759414672851562,208,OPTIMAL,188.66273176558715,rwlav,1000.0,rIVR,gurobi,1.0e-5
3,3,0.5348620414733887,208,LOCALLY_SOLVED,159.87839511451753,rwlav,1000.0,rIVR,ma27,1.0e-5
3,4,0.09090805053710938,79,OPTIMAL,82.0188827282223,rwlav,1000.0,rIVR,gurobi,1.0e-5
3,4,0.2622029781341553,79,LOCALLY_SOLVED,68.0944091094459,rwlav,1000.0,rIVR,ma27,1.0e-5
3,5,0.027598857879638672,44,OPTIMAL,58.73797632395182,rwlav,1000.0,rIVR,gurobi,1.0e-5
3,5,0.11653304100036621,44,LOCALLY_SOLVED,42.93637430775194,rwlav,1000.0,rIVR,ma27,1.0e-5
3,6,0.13068795204162598,103,OPTIMAL,124.76410482614833,rwlav,1000.0,rIVR,gurobi,1.0e-5
3,6,0.28177499771118164,103,LOCALLY_SOLVED,84.36613789777594,rwlav,1000.0,rIVR,ma27,1.0e-5
4,1,0.03834795951843262,54,OPTIMAL,61.07849141626995,rwlav,1000.0,rIVR,gurobi,1.0e-5
4,1,0.1358189582824707,54,LOCALLY_SOLVED,47.371202099778145,rwlav,1000.0,rIVR,ma27,1.0e-5
4,2,0.022366046905517578,36,OPTIMAL,50.045778040392726,rwlav,1000.0,rIVR,gurobi,1.0e-5
4,2,0.09554791450500488,36,LOCALLY_SOLVED,35.53646602782615,rwlav,1000.0,rIVR,ma27,1.0e-5
4,3,0.02815413475036621,40,OPTIMAL,50.80855017482089,rwlav,1000.0,rIVR,gurobi,1.0e-5
4,3,0.10407304763793945,40,LOCALLY_SOLVED,37.01511014158265,rwlav,1000.0,rIVR,ma27,1.0e-5
4,4,0.3260030746459961,180,OPTIMAL,159.1464506437061,rwlav,1000.0,rIVR,gurobi,1.0e-5
4,4,0.6593649387359619,180,LOCALLY_SOLVED,136.15695326491016,rwlav,1000.0,rIVR,ma27,1.0e-5
4,5,0.035511016845703125,45,OPTIMAL,61.3474034878908,rwlav,1000.0,rIVR,gurobi,1.0e-5
4,5,0.1262969970703125,45,LOCALLY_SOLVED,41.454378772101286,rwlav,1000.0,rIVR,ma27,1.0e-5
4,6,0.0512239933013916,60,OPTIMAL,66.02082177356951,rwlav,1000.0,rIVR,gurobi,1.0e-5
4,6,0.14902877807617188,60,LOCALLY_SOLVED,48.857631038462756,rwlav,1000.0,rIVR,ma27,1.0e-5
5,1,0.003426074981689453,12,OPTIMAL,42.09304741660537,rwlav,1000.0,rIVR,gurobi,1.0e-5
5,1,0.028042078018188477,12,LOCALLY_SOLVED,17.78182618411685,rwlav,1000.0,rIVR,ma27,1.0e-5
5,2,0.0246579647064209,40,OPTIMAL,61.88459258688579,rwlav,1000.0,rIVR,gurobi,1.0e-5
5,2,0.10534787178039551,40,LOCALLY_SOLVED,38.49834608172659,rwlav,1000.0,rIVR,ma27,1.0e-5
5,3,0.8641870021820068,317,OPTIMAL,258.7082501077175,rwlav,1000.0,rIVR,gurobi,1.0e-5
5,3,1.2377548217773438,317,LOCALLY_SOLVED,242.62763899730695,rwlav,1000.0,rIVR,ma27,1.0e-5
5,4,0.045935869216918945,65,OPTIMAL,73.82271768693393,rwlav,1000.0,rIVR,gurobi,1.0e-5
5,4,0.153519868850708,65,LOCALLY_SOLVED,56.25294603523425,rwlav,1000.0,rIVR,ma27,1.0e-5
5,5,0.14090204238891602,104,OPTIMAL,105.70785262812949,rwlav,1000.0,rIVR,gurobi,1.0e-5
5,5,0.341569185256958,104,LOCALLY_SOLVED,84.48258250482856,rwlav,1000.0,rIVR,ma27,1.0e-5
5,6,0.021706104278564453,38,OPTIMAL,57.77168637026517,rwlav,1000.0,rIVR,gurobi,1.0e-5
5,6,0.09984207153320312,38,LOCALLY_SOLVED,37.01773098516849,rwlav,1000.0,rIVR,ma27,1.0e-5
5,7,0.02845621109008789,48,OPTIMAL,62.155473059186434,rwlav,1000.0,rIVR,gurobi,1.0e-5
5,7,0.10623383522033691,48,LOCALLY_SOLVED,45.890721111282076,rwlav,1000.0,rIVR,ma27,1.0e-5
5,8,0.08509087562561035,84,OPTIMAL,84.62257250246942,rwlav,1000.0,rIVR,gurobi,1.0e-5
5,8,0.16711807250976562,84,LOCALLY_SOLVED,68.08607825481158,rwlav,1000.0,rIVR,ma27,1.0e-5
6,1,0.32886600494384766,201,OPTIMAL,208.291565089824,rwlav,1000.0,rIVR,gurobi,1.0e-5
6,1,0.5662810802459717,201,LOCALLY_SOLVED,184.9812629603714,rwlav,1000.0,rIVR,ma27,1.0e-5
6,2,0.08886981010437012,89,OPTIMAL,124.17186945560708,rwlav,1000.0,rIVR,gurobi,1.0e-5
6,2,0.25644588470458984,89,LOCALLY_SOLVED,91.75753840820246,rwlav,1000.0,rIVR,ma27,1.0e-5
7,1,0.15207505226135254,139,OPTIMAL,127.46644611472921,rwlav,1000.0,rIVR,gurobi,1.0e-5
7,1,0.37450504302978516,139,LOCALLY_SOLVED,116.91237130278431,rwlav,1000.0,rIVR,ma27,1.0e-5
7,2,0.15241599082946777,121,OPTIMAL,117.4063236278541,rwlav,1000.0,rIVR,gurobi,1.0e-5
7,2,0.31077003479003906,121,LOCALLY_SOLVED,97.74080399592835,rwlav,1000.0,rIVR,ma27,1.0e-5
7,3,0.08848881721496582,107,OPTIMAL,109.42949086427745,rwlav,1000.0,rIVR,gurobi,1.0e-5
7,3,0.22867393493652344,107,LOCALLY_SOLVED,86.01672874116859,rwlav,1000.0,rIVR,ma27,1.0e-5
7,4,0.6298539638519287,358,OPTIMAL,336.85261960884276,rwlav,1000.0,rIVR,gurobi,1.0e-5
7,4,1.0028691291809082,358,LOCALLY_SOLVED,287.16412635257956,rwlav,1000.0,rIVR,ma27,1.0e-5
7,5,0.14445805549621582,127,OPTIMAL,154.56201112480616,rwlav,1000.0,rIVR,gurobi,1.0e-5
7,5,0.3108859062194824,127,LOCALLY_SOLVED,102.49817761319217,rwlav,1000.0,rIVR,ma27,1.0e-5
7,6,0.017673015594482422,29,OPTIMAL,62.16921132460015,rwlav,1000.0,rIVR,gurobi,1.0e-5
7,6,0.09154891967773438,29,LOCALLY_SOLVED,45.90223111350562,rwlav,1000.0,rIVR,ma27,1.0e-5
7,7,0.025049924850463867,39,OPTIMAL,63.54429448687123,rwlav,1000.0,rIVR,gurobi,1.0e-5
7,7,0.07671594619750977,39,LOCALLY_SOLVED,44.412252379681604,rwlav,1000.0,rIVR,ma27,1.0e-5
9,1,0.3479280471801758,172,OPTIMAL,160.86017737900724,rwlav,1000.0,rIVR,gurobi,1.0e-5
9,1,0.5082900524139404,172,LOCALLY_SOLVED,137.6248617287491,rwlav,1000.0,rIVR,ma27,1.0e-5
9,2,0.015207052230834961,25,OPTIMAL,55.82230884755601,rwlav,1000.0,rIVR,gurobi,1.0e-5
9,2,0.06410598754882812,25,LOCALLY_SOLVED,42.930494156543936,rwlav,1000.0,rIVR,ma27,1.0e-5
9,3,0.011837005615234375,24,OPTIMAL,53.92180501337703,rwlav,1000.0,rIVR,gurobi,1.0e-5
9,3,0.0645599365234375,24,LOCALLY_SOLVED,41.450783693664384,rwlav,1000.0,rIVR,ma27,1.0e-5
9,4,0.01170802116394043,25,OPTIMAL,55.323605039475076,rwlav,1000.0,rIVR,gurobi,1.0e-5
9,4,0.07342290878295898,25,LOCALLY_SOLVED,42.9303168855293,rwlav,1000.0,rIVR,ma27,1.0e-5
9,5,0.6041829586029053,252,OPTIMAL,211.53708535447174,rwlav,1000.0,rIVR,gurobi,1.0e-5
9,5,0.7312290668487549,252,LOCALLY_SOLVED,195.25144840895612,rwlav,1000.0,rIVR,ma27,1.0e-5
9,6,0.015048027038574219,27,OPTIMAL,57.074416119397526,rwlav,1000.0,rIVR,gurobi,1.0e-5
9,6,0.06824994087219238,27,LOCALLY_SOLVED,44.40983421740856,rwlav,1000.0,rIVR,ma27,1.0e-5
10,1,0.016340017318725586,30,OPTIMAL,69.1420981714531,rwlav,1000.0,rIVR,gurobi,1.0e-5
10,1,0.07749009132385254,30,LOCALLY_SOLVED,42.9302409627574,rwlav,1000.0,rIVR,ma27,1.0e-5
10,2,0.0044248104095458984,16,OPTIMAL,40.97656600774863,rwlav,1000.0,rIVR,gurobi,1.0e-5
10,2,0.04101085662841797,16,LOCALLY_SOLVED,19.260644134336268,rwlav,1000.0,rIVR,ma27,1.0e-5
10,3,0.02252483367919922,46,OPTIMAL,42.169131185337385,rwlav,1000.0,rIVR,gurobi,1.0e-5
10,3,0.13158679008483887,46,LOCALLY_SOLVED,34.05496684694995,rwlav,1000.0,rIVR,ma27,1.0e-5
10,4,0.008472919464111328,23,OPTIMAL,37.71314614160175,rwlav,1000.0,rIVR,gurobi,1.0e-5
10,4,0.054162025451660156,23,LOCALLY_SOLVED,22.219128443652178,rwlav,1000.0,rIVR,ma27,1.0e-5
10,5,0.01038503646850586,24,OPTIMAL,42.8285805816687,rwlav,1000.0,rIVR,gurobi,1.0e-5
10,5,0.055699825286865234,24,LOCALLY_SOLVED,28.13685797220496,rwlav,1000.0,rIVR,ma27,1.0e-5
10,6,0.004998922348022461,19,OPTIMAL,35.47464427469979,rwlav,1000.0,rIVR,gurobi,1.0e-5
10,6,0.041831016540527344,19,LOCALLY_SOLVED,19.260348687133785,rwlav,1000.0,rIVR,ma27,1.0e-5
11,1,0.02255702018737793,42,OPTIMAL,69.38350532123006,rwlav,1000.0,rIVR,gurobi,1.0e-5
11,1,0.07781410217285156,42,LOCALLY_SOLVED,57.72660169286649,rwlav,1000.0,rIVR,ma27,1.0e-5
11,2,0.0028378963470458984,10,OPTIMAL,35.774204280485094,rwlav,1000.0,rIVR,gurobi,1.0e-5
11,2,0.026295900344848633,10,LOCALLY_SOLVED,16.302466000488195,rwlav,1000.0,rIVR,ma27,1.0e-5
11,3,0.034924983978271484,65,OPTIMAL,76.43422005982023,rwlav,1000.0,rIVR,gurobi,1.0e-5
11,3,0.16415691375732422,65,LOCALLY_SOLVED,60.69212013168571,rwlav,1000.0,rIVR,ma27,1.0e-5
11,4,0.0875699520111084,114,OPTIMAL,115.23476914211739,rwlav,1000.0,rIVR,gurobi,1.0e-5
11,4,0.31041407585144043,114,LOCALLY_SOLVED,101.25897120291326,rwlav,1000.0,rIVR,ma27,1.0e-5
11,5,0.15652012825012207,157,OPTIMAL,157.89955548763052,rwlav,1000.0,rIVR,gurobi,1.0e-5
11,5,0.4300072193145752,157,LOCALLY_SOLVED,139.14611190174864,rwlav,1000.0,rIVR,ma27,1.0e-5
12,1,0.45621800422668457,247,OPTIMAL,257.6669479703974,rwlav,1000.0,rIVR,gurobi,1.0e-5
12,1,0.830280065536499,247,LOCALLY_SOLVED,241.74281783412047,rwlav,1000.0,rIVR,ma27,1.0e-5
12,2,0.22295594215393066,167,OPTIMAL,152.66772284670446,rwlav,1000.0,rIVR,gurobi,1.0e-5
12,2,0.43682193756103516,167,LOCALLY_SOLVED,134.69201556974645,rwlav,1000.0,rIVR,ma27,1.0e-5
12,3,0.3259608745574951,153,OPTIMAL,233.61949094272268,rwlav,1000.0,rIVR,gurobi,1.0e-5
12,3,1.7219128608703613,153,LOCALLY_SOLVED,209.78624350769707,rwlav,1000.0,rIVR,ma27,1.0e-5
13,1,0.07639813423156738,89,OPTIMAL,101.4052460626217,rwlav,1000.0,rIVR,gurobi,1.0e-5
13,1,0.2305150032043457,89,LOCALLY_SOLVED,79.94872863589188,rwlav,1000.0,rIVR,ma27,1.0e-5
13,2,0.06573700904846191,82,OPTIMAL,81.93455145498443,rwlav,1000.0,rIVR,gurobi,1.0e-5
13,2,0.17441391944885254,82,LOCALLY_SOLVED,66.6052309222977,rwlav,1000.0,rIVR,ma27,1.0e-5
13,3,0.0021109580993652344,10,OPTIMAL,32.27393238015043,rwlav,1000.0,rIVR,gurobi,1.0e-5
13,3,0.020101070404052734,10,LOCALLY_SOLVED,14.78710933323732,rwlav,1000.0,rIVR,ma27,1.0e-5
13,4,0.15543580055236816,182,OPTIMAL,295.5234447263775,rwlav,1000.0,rIVR,gurobi,1.0e-5
13,4,0.6694550514221191,182,LOCALLY_SOLVED,9163.503427863923,rwlav,1000.0,rIVR,ma27,1.0e-5
15,1,0.2934610843658447,167,OPTIMAL,137.124881333733,rwlav,1000.0,rIVR,gurobi,1.0e-5
15,1,0.4194788932800293,167,LOCALLY_SOLVED,125.02654732844768,rwlav,1000.0,rIVR,ma27,1.0e-5
15,2,0.34023594856262207,200,OPTIMAL,232.28904111594844,rwlav,1000.0,rIVR,gurobi,1.0e-5
15,2,0.5527379512786865,200,LOCALLY_SOLVED,170.21141525974676,rwlav,1000.0,rIVR,ma27,1.0e-5
15,3,1.1799049377441406,306,OPTIMAL,279.15366495197077,rwlav,1000.0,rIVR,gurobi,1.0e-5
15,3,0.8757228851318359,306,LOCALLY_SOLVED,262.0434896749581,rwlav,1000.0,rIVR,ma27,1.0e-5
15,4,0.5498011112213135,260,OPTIMAL,234.08064851019654,rwlav,1000.0,rIVR,gurobi,1.0e-5
15,4,0.7509059906005859,260,LOCALLY_SOLVED,216.11508302550573,rwlav,1000.0,rIVR,ma27,1.0e-5
15,5,0.0322871208190918,49,OPTIMAL,74.48922467295165,rwlav,1000.0,rIVR,gurobi,1.0e-5
15,5,0.13347697257995605,49,LOCALLY_SOLVED,45.89459176978249,rwlav,1000.0,rIVR,ma27,1.0e-5
15,6,0.16093206405639648,120,OPTIMAL,143.18360366778276,rwlav,1000.0,rIVR,gurobi,1.0e-5
15,6,0.32421088218688965,120,LOCALLY_SOLVED,112.51011027380265,rwlav,1000.0,rIVR,ma27,1.0e-5
15,7,0.0965111255645752,100,OPTIMAL,129.16873004834002,rwlav,1000.0,rIVR,gurobi,1.0e-5
15,7,0.26201486587524414,100,LOCALLY_SOLVED,91.79724529341655,rwlav,1000.0,rIVR,ma27,1.0e-5
16,1,0.06156587600708008,76,OPTIMAL,121.96105302537484,rwlav,1000.0,rIVR,gurobi,1.0e-5
16,1,0.17746686935424805,76,LOCALLY_SOLVED,75.0292393979529,rwlav,1000.0,rIVR,ma27,1.0e-5
16,2,0.15122079849243164,150,OPTIMAL,179.6840951078661,rwlav,1000.0,rIVR,gurobi,1.0e-5
16,2,0.27498412132263184,150,LOCALLY_SOLVED,119.91179257663828,rwlav,1000.0,rIVR,ma27,1.0e-5
16,3,0.12626290321350098,142,OPTIMAL,123.67838505585257,rwlav,1000.0,rIVR,gurobi,1.0e-5
16,3,0.26409292221069336,142,LOCALLY_SOLVED,112.49495852567003,rwlav,1000.0,rIVR,ma27,1.0e-5
16,4,0.11936092376708984,127,OPTIMAL,117.37183706125295,rwlav,1000.0,rIVR,gurobi,1.0e-5
16,4,0.23852109909057617,127,LOCALLY_SOLVED,97.70736121136476,rwlav,1000.0,rIVR,ma27,1.0e-5
17,1,0.7366960048675537,378,OPTIMAL,309.51278604070575,rwlav,1000.0,rIVR,gurobi,1.0e-5
17,1,0.6737570762634277,378,LOCALLY_SOLVED,289.978377143917,rwlav,1000.0,rIVR,ma27,1.0e-5
17,2,0.006478071212768555,19,OPTIMAL,43.00076992697188,rwlav,1000.0,rIVR,gurobi,1.0e-5
17,2,0.03864908218383789,19,LOCALLY_SOLVED,23.698944240335983,rwlav,1000.0,rIVR,ma27,1.0e-5
17,3,0.17540597915649414,157,OPTIMAL,149.12601890524826,rwlav,1000.0,rIVR,gurobi,1.0e-5
17,3,0.2909688949584961,157,LOCALLY_SOLVED,127.31438017923455,rwlav,1000.0,rIVR,ma27,1.0e-5
17,4,0.25168299674987793,215,OPTIMAL,191.58816084813347,rwlav,1000.0,rIVR,gurobi,1.0e-5
17,4,0.3902740478515625,215,LOCALLY_SOLVED,168.76138676296787,rwlav,1000.0,rIVR,ma27,1.0e-5
17,5,0.8357870578765869,316,OPTIMAL,272.19380667388555,rwlav,1000.0,rIVR,gurobi,1.0e-5
17,5,0.6132619380950928,316,LOCALLY_SOLVED,247.18410685891942,rwlav,1000.0,rIVR,ma27,1.0e-5
17,6,0.5209019184112549,438,OPTIMAL,367.94349465806783,rwlav,1000.0,rIVR,gurobi,1.0e-5
17,6,0.8850259780883789,438,LOCALLY_SOLVED,341.92999026509057,rwlav,1000.0,rIVR,ma27,1.0e-5
17,7,0.23828601837158203,221,OPTIMAL,205.33194197809317,rwlav,1000.0,rIVR,gurobi,1.0e-5
17,7,0.4768249988555908,221,LOCALLY_SOLVED,190.86638521277445,rwlav,1000.0,rIVR,ma27,1.0e-5
18,1,0.09102511405944824,106,OPTIMAL,112.49806308174374,rwlav,1000.0,rIVR,gurobi,1.0e-5
18,1,0.19669890403747559,106,LOCALLY_SOLVED,94.72784368224085,rwlav,1000.0,rIVR,ma27,1.0e-5
18,2,0.029953956604003906,53,OPTIMAL,75.29625235187072,rwlav,1000.0,rIVR,gurobi,1.0e-5
18,2,0.10288095474243164,53,LOCALLY_SOLVED,47.37185099669962,rwlav,1000.0,rIVR,ma27,1.0e-5
18,3,0.11066794395446777,110,OPTIMAL,102.9328143547917,rwlav,1000.0,rIVR,gurobi,1.0e-5
18,3,0.3652520179748535,110,LOCALLY_SOLVED,87.36928681982823,rwlav,1000.0,rIVR,ma27,1.0e-5
18,4,0.049127817153930664,74,OPTIMAL,89.82312550848846,rwlav,1000.0,rIVR,gurobi,1.0e-5
18,4,0.13267898559570312,74,LOCALLY_SOLVED,62.17064583036875,rwlav,1000.0,rIVR,ma27,1.0e-5
18,5,0.062271833419799805,88,OPTIMAL,107.63318503208454,rwlav,1000.0,rIVR,gurobi,1.0e-5
18,5,0.14221906661987305,88,LOCALLY_SOLVED,74.00729363535321,rwlav,1000.0,rIVR,ma27,1.0e-5
18,6,0.024692058563232422,46,OPTIMAL,68.80916646700328,rwlav,1000.0,rIVR,gurobi,1.0e-5
18,6,0.08411192893981934,46,LOCALLY_SOLVED,44.43078894256386,rwlav,1000.0,rIVR,ma27,1.0e-5
18,7,0.04080915451049805,58,OPTIMAL,81.7521660004468,rwlav,1000.0,rIVR,gurobi,1.0e-5
18,7,0.1283271312713623,58,LOCALLY_SOLVED,53.292567224787945,rwlav,1000.0,rIVR,ma27,1.0e-5
18,8,0.027126073837280273,48,OPTIMAL,77.26369416734056,rwlav,1000.0,rIVR,gurobi,1.0e-5
18,8,0.08669614791870117,48,LOCALLY_SOLVED,42.93496455970337,rwlav,1000.0,rIVR,ma27,1.0e-5
18,9,0.054572105407714844,98,OPTIMAL,117.26181975528797,rwlav,1000.0,rIVR,gurobi,1.0e-5
18,9,0.2096400260925293,98,LOCALLY_SOLVED,85.87804375123011,rwlav,1000.0,rIVR,ma27,1.0e-5
19,1,0.09412908554077148,111,OPTIMAL,101.01161695474816,rwlav,1000.0,rIVR,gurobi,1.0e-5
19,1,0.2355031967163086,111,LOCALLY_SOLVED,85.88321823745008,rwlav,1000.0,rIVR,ma27,1.0e-5
19,2,0.2691340446472168,214,OPTIMAL,202.70333562939388,rwlav,1000.0,rIVR,gurobi,1.0e-5
19,2,0.4254128932952881,214,LOCALLY_SOLVED,176.14738362247644,rwlav,1000.0,rIVR,ma27,1.0e-5
19,3,0.20652413368225098,138,OPTIMAL,131.75098367023043,rwlav,1000.0,rIVR,gurobi,1.0e-5
19,3,0.31380605697631836,138,LOCALLY_SOLVED,108.29649500030582,rwlav,1000.0,rIVR,ma27,1.0e-5
19,4,0.07316994667053223,111,OPTIMAL,111.19553519754398,rwlav,1000.0,rIVR,gurobi,1.0e-5
19,4,0.19998812675476074,111,LOCALLY_SOLVED,91.36971869473953,rwlav,1000.0,rIVR,ma27,1.0e-5
19,5,0.1854701042175293,149,OPTIMAL,135.27022548841686,rwlav,1000.0,rIVR,gurobi,1.0e-5
19,5,0.31244587898254395,149,LOCALLY_SOLVED,119.96743323558813,rwlav,1000.0,rIVR,ma27,1.0e-5
20,1,0.015563011169433594,29,OPTIMAL,65.59378177782864,rwlav,1000.0,rIVR,gurobi,1.0e-5
20,1,0.07086896896362305,29,LOCALLY_SOLVED,48.84804722902089,rwlav,1000.0,rIVR,ma27,1.0e-5
20,2,0.03479194641113281,56,OPTIMAL,72.49511752618261,rwlav,1000.0,rIVR,gurobi,1.0e-5
20,2,0.15630698204040527,56,LOCALLY_SOLVED,50.334806545488185,rwlav,1000.0,rIVR,ma27,1.0e-5
20,3,0.08857917785644531,94,OPTIMAL,179.20134999859098,rwlav,1000.0,rIVR,gurobi,1.0e-5
20,3,0.2841329574584961,94,LOCALLY_SOLVED,99.20218669111468,rwlav,1000.0,rIVR,ma27,1.0e-5
20,4,0.02127218246459961,32,OPTIMAL,68.6771296535428,rwlav,1000.0,rIVR,gurobi,1.0e-5
20,4,0.07774186134338379,32,LOCALLY_SOLVED,54.76583442245421,rwlav,1000.0,rIVR,ma27,1.0e-5
20,5,0.014136075973510742,26,OPTIMAL,63.52663358347903,rwlav,1000.0,rIVR,gurobi,1.0e-5
20,5,0.06762504577636719,26,LOCALLY_SOLVED,45.88882516070519,rwlav,1000.0,rIVR,ma27,1.0e-5
21,1,0.03145909309387207,51,OPTIMAL,58.974127174835424,rwlav,1000.0,rIVR,gurobi,1.0e-5
21,1,0.10187315940856934,51,LOCALLY_SOLVED,44.41208292595683,rwlav,1000.0,rIVR,ma27,1.0e-5
21,2,0.02523517608642578,50,OPTIMAL,62.09076759242638,rwlav,1000.0,rIVR,gurobi,1.0e-5
21,2,0.08766007423400879,50,LOCALLY_SOLVED,45.88984220012195,rwlav,1000.0,rIVR,ma27,1.0e-5
21,3,0.1194460391998291,132,OPTIMAL,131.73417518904287,rwlav,1000.0,rIVR,gurobi,1.0e-5
21,3,0.24315810203552246,132,LOCALLY_SOLVED,110.99922289541713,rwlav,1000.0,rIVR,ma27,1.0e-5
21,4,0.024071931838989258,42,OPTIMAL,55.75337447776695,rwlav,1000.0,rIVR,gurobi,1.0e-5
21,4,0.08228397369384766,42,LOCALLY_SOLVED,38.49232294243706,rwlav,1000.0,rIVR,ma27,1.0e-5
21,5,0.04233980178833008,62,OPTIMAL,68.95519249975747,rwlav,1000.0,rIVR,gurobi,1.0e-5
21,5,0.12489008903503418,62,LOCALLY_SOLVED,51.808517244316555,rwlav,1000.0,rIVR,ma27,1.0e-5
22,1,0.03484296798706055,60,OPTIMAL,81.69712255589924,rwlav,1000.0,rIVR,gurobi,1.0e-5
22,1,0.10562300682067871,60,LOCALLY_SOLVED,57.731066447582215,rwlav,1000.0,rIVR,ma27,1.0e-5
22,2,0.012065887451171875,29,OPTIMAL,52.031538359818796,rwlav,1000.0,rIVR,gurobi,1.0e-5
22,2,0.054212093353271484,29,LOCALLY_SOLVED,31.096601478422258,rwlav,1000.0,rIVR,ma27,1.0e-5
22,3,0.06352591514587402,100,OPTIMAL,104.36687592176618,rwlav,1000.0,rIVR,gurobi,1.0e-5
22,3,0.19406700134277344,100,LOCALLY_SOLVED,82.91532834338315,rwlav,1000.0,rIVR,ma27,1.0e-5
22,4,0.04435610771179199,56,OPTIMAL,71.89824454312262,rwlav,1000.0,rIVR,gurobi,1.0e-5
22,4,0.11519098281860352,56,LOCALLY_SOLVED,50.33899733839635,rwlav,1000.0,rIVR,ma27,1.0e-5
22,5,0.05339789390563965,63,OPTIMAL,74.74176474505236,rwlav,1000.0,rIVR,gurobi,1.0e-5
22,5,0.12186813354492188,63,LOCALLY_SOLVED,54.78431349321134,rwlav,1000.0,rIVR,ma27,1.0e-5
22,6,0.06696796417236328,78,OPTIMAL,91.31044792601584,rwlav,1000.0,rIVR,gurobi,1.0e-5
22,6,0.14870810508728027,78,LOCALLY_SOLVED,66.62290931796724,rwlav,1000.0,rIVR,ma27,1.0e-5
23,1,0.38007092475891113,195,OPTIMAL,195.11683342515494,rwlav,1000.0,rIVR,gurobi,1.0e-5
23,1,0.46363401412963867,195,LOCALLY_SOLVED,176.1900878271062,rwlav,1000.0,rIVR,ma27,1.0e-5
23,2,0.08283591270446777,100,OPTIMAL,100.90545669199145,rwlav,1000.0,rIVR,gurobi,1.0e-5
23,2,0.17746591567993164,100,LOCALLY_SOLVED,79.9287786488708,rwlav,1000.0,rIVR,ma27,1.0e-5
23,3,0.0018699169158935547,6,OPTIMAL,31.478627225422496,rwlav,1000.0,rIVR,gurobi,1.0e-5
23,3,0.016914844512939453,6,LOCALLY_SOLVED,14.787129593145977,rwlav,1000.0,rIVR,ma27,1.0e-5
23,4,0.23200082778930664,153,OPTIMAL,175.04920776003544,rwlav,1000.0,rIVR,gurobi,1.0e-5
23,4,0.35764384269714355,153,LOCALLY_SOLVED,143.56909065320465,rwlav,1000.0,rIVR,ma27,1.0e-5
23,5,0.05527305603027344,84,OPTIMAL,101.22620009497179,rwlav,1000.0,rIVR,gurobi,1.0e-5
23,5,0.21187615394592285,84,LOCALLY_SOLVED,75.52320564409479,rwlav,1000.0,rIVR,ma27,1.0e-5
25,1,0.013113021850585938,26,OPTIMAL,56.238306351717696,rwlav,1000.0,rIVR,gurobi,1.0e-5
25,1,0.07352900505065918,26,LOCALLY_SOLVED,28.136688623811185,rwlav,1000.0,rIVR,ma27,1.0e-5
25,2,0.02276897430419922,40,OPTIMAL,79.28460629193657,rwlav,1000.0,rIVR,gurobi,1.0e-5
25,2,0.10287714004516602,40,LOCALLY_SOLVED,38.49295934948847,rwlav,1000.0,rIVR,ma27,1.0e-5
25,3,0.012942075729370117,29,OPTIMAL,46.52429422012635,rwlav,1000.0,rIVR,gurobi,1.0e-5
25,3,0.07248115539550781,29,LOCALLY_SOLVED,31.094822323434748,rwlav,1000.0,rIVR,ma27,1.0e-5


==> csv/case_study_4_clean.csv <==
ntw,fdr,solve_time,n_bus,termination_status,objective,criterion,rescaler,eq_model,linear_solver,tol,err_max,err_avg,n_meas
1,1,1.1550002098083496,118,LOCALLY_SOLVED,135.05916520130967,rwlav,100.0,rIVR,mumps,1.0e-5,0.0024443930508666334,0.0010964756455386776,168
1,1,1.2000000476837158,118,LOCALLY_SOLVED,131.5638647319332,rwlav,100.0,rIVR,mumps,1.0e-5,0.002526387200015634,0.0010952267659862594,165
1,1,1.4040000438690186,118,LOCALLY_SOLVED,124.25865411435569,rwlav,100.0,rIVR,mumps,1.0e-5,0.023739429090599895,0.0013777797829167126,162
1,1,1.2420001029968262,118,LOCALLY_SOLVED,118.6763974340835,rwlav,100.0,rIVR,mumps,1.0e-5,0.02478314745804866,0.001367000122657957,159
1,1,1.371999979019165,118,LOCALLY_SOLVED,114.48595122867826,rwlav,100.0,rIVR,mumps,1.0e-5,0.05267792818132788,0.0018640005379574685,156
1,1,1.128000020980835,118,LOCALLY_SOLVED,108.80560696238847,rwlav,100.0,rIVR,mumps,1.0e-5,0.07387719080686228,0.002286764510660983,153
1,1,1.4710001945495605,118,LOCALLY_SOLVED,98.50257651251576,rwlav,100.0,rIVR,mumps,1.0e-5,0.1354183263349127,0.002955287822437791,150
1,1,29.66100001335144,118,LOCALLY_SOLVED,90.63388432807366,rwlav,100.0,rIVR,mumps,1.0e-5,0.13541854286417032,0.003396640629284698,147
1,1,7.317000150680542,118,LOCALLY_SOLVED,82.12062748057087,rwlav,100.0,rIVR,mumps,1.0e-5,0.1380543285226319,0.004507772394016756,144
1,1,3.324000120162964,118,LOCALLY_SOLVED,81.35536003165564,rwlav,100.0,rIVR,mumps,1.0e-5,0.11964300988642784,0.004753961354120129,141
1,1,4.4070000648498535,118,LOCALLY_SOLVED,77.65927482060886,rwlav,100.0,rIVR,mumps,1.0e-5,0.16647798646009215,0.007126649463619586,138
1,1,3.4160001277923584,118,LOCALLY_SOLVED,68.75893972771674,rwlav,100.0,rIVR,mumps,1.0e-5,0.16647786914196228,0.006304651345897528,135
1,1,1.7410001754760742,118,LOCALLY_SOLVED,63.163601612645444,rwlav,100.0,rIVR,mumps,1.0e-5,0.16647742773817098,0.007601960832820683,132
1,1,2.55400013923645,118,LOCALLY_SOLVED,57.20135700653752,rwlav,100.0,rIVR,mumps,1.0e-5,0.1397176461654086,0.007657739105882237,129
1,1,1.8900001049041748,118,LOCALLY_SOLVED,52.15457966335906,rwlav,100.0,rIVR,mumps,1.0e-5,0.13971726694339592,0.006976926403962187,126
1,1,1.2990000247955322,118,LOCALLY_SOLVED,42.88419610043232,rwlav,100.0,rIVR,mumps,1.0e-5,0.14040471170501556,0.007556022452251428,123
1,1,1.121000051498413,118,LOCALLY_SOLVED,37.35186819734593,rwlav,100.0,rIVR,mumps,1.0e-5,0.13971130144067545,0.007331709371298167,120
1,1,1.1549999713897705,118,LOCALLY_SOLVED,32.411327972567435,rwlav,100.0,rIVR,mumps,1.0e-5,0.13971712391791247,0.007623775153953928,117
1,1,1.2219998836517334,118,LOCALLY_SOLVED,28.47345457851488,rwlav,100.0,rIVR,mumps,1.0e-5,0.1399992931210723,0.008385358798545165,114
1,1,1.1650002002716064,118,LOCALLY_SOLVED,27.153311590448723,rwlav,100.0,rIVR,mumps,1.0e-5,0.13990221245675016,0.009147172674561147,111
1,1,1.3360002040863037,118,LOCALLY_SOLVED,25.09751758185596,rwlav,100.0,rIVR,mumps,1.0e-5,0.16440329313769075,0.010633253280891392,108
1,1,1.11899995803833,118,LOCALLY_SOLVED,24.144696687873576,rwlav,100.0,rIVR,mumps,1.0e-5,0.14018542524198918,0.010647170834041462,105
1,1,1.1119999885559082,118,LOCALLY_SOLVED,15.003669022121818,rwlav,100.0,rIVR,mumps,1.0e-5,0.14229961424095838,0.010377651332337296,102
1,1,2.371000051498413,118,LOCALLY_SOLVED,9.890461278679604,rwlav,100.0,rIVR,mumps,1.0e-5,0.16076541723244375,0.010932273523241276,99
1,1,1.7969999313354492,118,LOCALLY_SOLVED,9.134511659920909,rwlav,100.0,rIVR,mumps,1.0e-5,0.1607399804640932,0.012225706347835569,96
1,1,2.3359999656677246,118,LOCALLY_SOLVED,9.050159935174449,rwlav,100.0,rIVR,mumps,1.0e-5,0.13921298751901534,0.012189558861714203,93
1,1,1.4880001544952393,118,LOCALLY_SOLVED,9.52472181446486,rwlav,100.0,rIVR,mumps,1.0e-5,0.15949226854017995,0.016129592549939988,90
1,1,2.0410001277923584,118,LOCALLY_SOLVED,5.978942938167063,rwlav,100.0,rIVR,mumps,1.0e-5,0.14543435194461374,0.014503394334772907,87
1,1,1.511000156402588,118,LOCALLY_SOLVED,5.86548608131764,rwlav,100.0,rIVR,mumps,1.0e-5,0.16074203972202428,0.01923664232468835,84
1,1,1.2409999370574951,118,LOCALLY_SOLVED,5.298491837328431,rwlav,100.0,rIVR,mumps,1.0e-5,0.16069624133560423,0.022432006469304207,81
1,1,1.2929999828338623,118,LOCALLY_SOLVED,5.121144101205239,rwlav,100.0,rIVR,mumps,1.0e-5,0.16071238220122053,0.025748800454926613,78
1,1,1.5319998264312744,118,LOCALLY_SOLVED,3.7899833314068045,rwlav,100.0,rIVR,mumps,1.0e-5,0.15878111864917244,0.028620146182786226,75
1,1,1.5260000228881836,118,LOCALLY_SOLVED,1.1539716709365446,rwlav,100.0,rIVR,mumps,1.0e-5,0.158293152739575,0.027130893622043583,72
1,1,1.4720001220703125,118,LOCALLY_SOLVED,1.0981995838859737,rwlav,100.0,rIVR,mumps,1.0e-5,0.15829303592465882,0.026788540961876144,69
1,1,1.8869998455047607,118,LOCALLY_SOLVED,1.0947247001440072,rwlav,100.0,rIVR,mumps,1.0e-5,0.15826380210736646,0.028076233110265626,66
1,1,1.2269999980926514,118,LOCALLY_SOLVED,1.094523430407361,rwlav,100.0,rIVR,mumps,1.0e-5,0.1546586861806144,0.028403172367619554,63
1,1,1.4820001125335693,118,LOCALLY_SOLVED,1.0938366508018411,rwlav,100.0,rIVR,mumps,1.0e-5,0.15535960556318995,0.028550238997051232,60
1,1,1.4470000267028809,118,LOCALLY_SOLVED,0.550704979573799,rwlav,100.0,rIVR,mumps,1.0e-5,0.15191610600277727,0.028557815729825888,57
1,1,1.3450000286102295,118,LOCALLY_SOLVED,0.539104362596944,rwlav,100.0,rIVR,mumps,1.0e-5,0.1415173077941625,0.0368264777247467,54
1,1,1.1170001029968262,118,LOCALLY_SOLVED,0.26472751679104645,rwlav,100.0,rIVR,mumps,1.0e-5,0.14152065799424007,0.03596377088322616,51
1,1,0.9060001373291016,118,LOCALLY_SOLVED,0.061758357615664304,rwlav,100.0,rIVR,mumps,1.0e-5,0.13368095778707412,0.019203567938581263,48
1,1,2.013000011444092,118,LOCALLY_SOLVED,0.0003043941910924634,rwlav,100.0,rIVR,mumps,1.0e-5,0.12749154646265737,0.013874319973638355,45
1,1,0.8839998245239258,118,LOCALLY_SOLVED,0.00031255275871625905,rwlav,100.0,rIVR,mumps,1.0e-5,0.05224055204001621,0.0075672905002565904,42
1,1,0.7920000553131104,118,LOCALLY_SOLVED,0.0002692685007258579,rwlav,100.0,rIVR,mumps,1.0e-5,0.03989650272789724,0.008639371694354442,39
1,1,0.7999999523162842,118,LOCALLY_SOLVED,0.0002773142044370458,rwlav,100.0,rIVR,mumps,1.0e-5,0.03820298940456612,0.008559403247784356,36
1,1,0.8350000381469727,118,LOCALLY_SOLVED,0.00025136587086870037,rwlav,100.0,rIVR,mumps,1.0e-5,0.02879505985745867,0.008215952890875738,33
1,1,0.6349999904632568,118,LOCALLY_SOLVED,0.0001537767304967183,rwlav,100.0,rIVR,mumps,1.0e-5,0.03454487927858141,0.009283810645809812,30
1,1,0.7739999294281006,118,LOCALLY_SOLVED,0.0001902165406390631,rwlav,100.0,rIVR,mumps,1.0e-5,0.034550632775210866,0.00926751994270757,27
1,1,0.687999963760376,118,LOCALLY_SOLVED,0.00022372942379356837,rwlav,100.0,rIVR,mumps,1.0e-5,0.03459686377677773,0.009832742008763235,24
1,1,1.873000144958496,118,LOCALLY_SOLVED,0.00020109852510917392,rwlav,100.0,rIVR,mumps,1.0e-5,0.03604069362571538,0.010325147089674767,21
1,1,7.427000045776367,118,LOCALLY_SOLVED,0.00013016507558109183,rwlav,100.0,rIVR,mumps,1.0e-5,0.03761604257163542,0.017960018130308914,18
1,1,2.748999834060669,118,LOCALLY_SOLVED,7.721462669709448e-5,rwlav,100.0,rIVR,mumps,1.0e-5,0.03892623751102642,0.018855611050832555,15
1,1,3.48799991607666,118,LOCALLY_SOLVED,6.26149930956096e-5,rwlav,100.0,rIVR,mumps,1.0e-5,0.05130492390974928,0.02423375665532082,12
1,1,1.559999942779541,118,LOCALLY_SOLVED,4.5438228294318685e-5,rwlav,100.0,rIVR,mumps,1.0e-5,0.045317105736456864,0.026012222268792875,9
1,1,2.622000217437744,118,LOCALLY_SOLVED,3.8076409508337626e-5,rwlav,100.0,rIVR,mumps,1.0e-5,0.04617695901907015,0.027979279752226995,6

